DeGAS: Gradient-Based Optimization of Probabilistic Programs without Sampling

We present DeGAS, a differentiable Gaussian approximate semantics for loopless probabilistic programs that enables sample-free, gradient-based optimization in models with both continuous and discrete components. DeGAS evaluates programs under a Gaussian-mixture semantics and replaces measure-zero predicates and discrete branches with a vanishing smoothing, yielding closed-form expressions for posterior and path probabilities. We prove differentiability of these quantities with respect to program parameters, enabling end-to-end optimization via standard automatic differentiation, without Monte Carlo estimators. On thirteen benchmark programs, DeGAS achieves accuracy and runtime competitive with variational inference and MCMC. Importantly, it reliably tackles optimization problems where sampling-based baselines fail to converge due to conditioning involving continuous variables.

==> csv_files/PID_VI.csv <==
Y_mean,Y_std
0.5,0.0
0.868775588037124,0.24604960635397455
1.1914972632449976,0.3173843087869029
1.531805827512492,0.38133444095621805
1.8434613200654542,0.41368716827544505
2.1197827943603387,0.43958794026274445
2.375603054509391,0.4429575176294039
2.5984895326575086,0.453868594058477
2.7796407893657835,0.4582393831228571
2.9294813186147484,0.4560237284585471
3.055060171747071,0.4642293718792417
3.166057082431497,0.4532615059153329
3.227910093717415,0.4512591303015866
3.3134427893689167,0.47018566366210046
3.3432603627239503,0.46936869103349227
3.3875970757356213,0.4727579669760119
3.3792701532887586,0.47016952314599303
3.3857347575311127,0.468591416533704
3.3997150339198994,0.46179536033464136
3.3847745282364103,0.46456425525785344
3.3683809932767748,0.4631202734544447
3.346114389840861,0.48746977483930914
3.3378442071200634,0.47711643837508094
3.320338664204675,0.48398679835877134
3.317315753640497,0.4723183780901135
3.3021894736075157,0.46038335081440096
3.28471031369525,0.4619375920364466
3.286112959631412,0.47895011669956183
3.24991050647577,0.47054583875526973
3.2354975838006603,0.4595036625968002
3.193433973936358,0.4503513730225385
3.1784548803672226,0.4527019594142535
3.156818287275694,0.4610111276706168
3.140131442941195,0.46048274410326656
3.1175455230424065,0.45745214608202506
3.1168894436642898,0.42769233379564414
3.098627535077009,0.43306500960937433
3.0955385951211998,0.4522826668254789
3.079212979857503,0.47502489264748454
3.0779987246888014,0.4624825847027613
3.063327413358378,0.461760966436721
3.0867593918009857,0.4750081099602271
3.0878595936723077,0.47607569205146555
3.10698993166291,0.48471704468172144
3.112805353885292,0.477417521614386
3.121747502018316,0.4615716564298201
3.1377796806985647,0.45648869766070915
3.144427681306148,0.4305891077444635
3.1637120893947097,0.43123327798485434


==> csv_files/PID_init.csv <==
Y_mean,Y_std
0.5,0.001414213562373095
0.56072,0.2503162307771911
0.72751784,0.3514189021450184
0.97076270648,0.4221305499657331
1.26344080110056,0.4733093786677308
1.5818562532840383,0.5098012423473506
1.9060343192144709,0.5349040688420948
2.2198699468134384,0.5513174550378193
2.5110675819460013,0.5613704189991063
2.7709181978366075,0.5670497619649107
2.993957499137374,0.5699782607891469
3.177545620108563,0.5713972882691769
3.321403901513722,0.5721752857243942
3.4271389391983815,0.5728468022258483
3.497778432879191,0.5736761243823992
3.5373377434556303,0.574733426043228
3.550430740543788,0.5759700897841623
3.541933673169683,0.5772826100766599
3.5167065497762118,0.5785593215858245
3.4793729396354833,0.5797089913666011
3.4341562315706535,0.5806737319477615
3.3847681954229936,0.5814303837994428
3.3343441457684415,0.5819847928409947
3.2854180436870335,0.5823628108889197
3.2399304147268735,0.5826008593753299
3.1992619258840302,0.5827378514325025
3.16428576564099,0.5828093521864952
3.135432525348774,0.5828441569232972
3.112762009631003,0.5828630022934114
3.0960372382237846,0.5828788784565749
3.0847967815395663,0.5828983387970917
3.078422447438161,0.5829232565220873
3.076200167913591,0.5829526012485523
3.077372692526582,0.5829839578363938
3.0811833606884607,0.5830146504605254
3.0869107859491614,0.5830424469690967
3.0938947380272355,0.5830658938735227
3.1015538540758953,0.5830843719363085
3.1093960558149916,0.5830979729144437
3.1170227032266054,0.5831072885766089
3.124127590275591,0.583113182585829
3.1304918965527597,0.5831165916503004
3.1359761641891275,0.5831183797515325
3.140510284872067,0.5831192513072356
3.144082369469523,0.583119716983587
3.1467272435597073,0.5831200993347534
3.148515175509477,0.5831205634840563
3.1495413074722083,0.583121159281695
3.1499161299749328,0.5831218643890714


==> csv_files/PID_opt.csv <==
Y_mean,Y_std
0.5,0.001414213562373095
0.6939670167139642,0.2503160397435602
1.0736815608481511,0.34195047563751124
1.41153370883978,0.3946453841866159
1.6849879057390147,0.42768406672081655
1.9030347797394815,0.44962693717777713
2.077151137703157,0.4648390995305621
2.2169714028865513,0.4757561835505881
2.3300634030481966,0.4838255299299289
2.4222916336260667,0.48994708105814183
2.4981893184333392,0.49470004157889885
2.561260789030986,0.49846775270637755
2.6142170408125214,0.5015100772672766
2.659157574291291,0.504006992438021
2.697710493216858,0.5060856404119181
2.7311403995674466,0.5078375314741563
2.760431485303203,0.5093297163499504
2.786351527009196,0.5106121773351806
2.8095011777303216,0.5117228000363763
2.830351939082023,0.5126907689891956
2.8492754180479345,0.5135389197067881
2.866565873411644,0.5142853894606844
2.8824575952941385,0.5149447903712971
2.8971383060216658,0.5155290530069722
2.910759497077597,0.5160480400684809
2.9234444063716394,0.5165099979071295
2.9352941779990513,0.516921892501425
2.946392621905935,0.5172896623191819
2.9568098948368005,0.517618410835944
2.9666053500068488,0.5179125548425083
2.9758297460250387,0.5181759400659489
2.984526961777603,0.5184119324005863
2.9927353302497637,0.518623490765986
3.0004886782945546,0.5188132259876455
3.007817139364927,0.5189834489348074
3.014747790833057,0.5191362103129693
3.021305155670069,0.5192733339019376
3.027511599135015,0.5193964445878715
3.0333876440964165,0.5195069922133166
3.038952223199888,0.5196062720299124
3.044222881929445,0.5196954423608454
3.049215943401812,0.5197755399474785
3.0539466432619773,0.5198474933548206
3.0584292411447684,0.5199121347349306
3.062677113700754,0.5199702101896195
3.0667028330547526,0.5200223889293528
3.0705182336942722,0.520069271390679
3.074134470113739,0.520111396447364
3.077562067022503,0.5201492478288777


==> csv_files/bouncing_ball2_init.csv <==
Y_mean,Y_std
9.000000151196794,1.0000002624866988
8.937270352699553,1.0050213944604427
8.81181075418327,1.0101211579120586
8.623621355638273,1.0153759429495293
8.37270215705487,1.020867738827173
8.059053158423398,1.0266838318867115
7.682674359734163,1.0329164253359706
7.243565760977496,1.0396621710473604
6.741727362143609,1.0470216060112416
6.177159163219155,1.055098489444046
5.54986116423157,1.063999040452806
4.859833372844605,1.0738310412114127
4.107076087639925,1.084701567962627
3.2915979252008962,1.0966839953002667
2.4135726422442745,1.109309321226206
1.4751792741368805,1.1170654040694068
0.4910856609368632,1.0930673350338707
-0.4880857979230228,0.9818670630546842
-1.358018482335584,0.7455402113112061
-1.9802313277081036,0.4489118052142719
-2.2610970743545358,0.32877479627679884
-2.1774495022945803,0.5266787884149287
-1.7731021159754898,0.7357533090678697
-1.1438739760851837,0.8388479737134488
-0.4085810725438222,0.8305881024908387
0.3284634537503692,0.7583622440058035
1.0096242050452575,0.6842026511455747
1.6263658269436698,0.6320481963783384
2.1803690010198378,0.6045402359567585
2.6716423898992856,0.6052383357546833
3.1001860335843907,0.6342653112256421
3.466000065244138,0.6882541345120431
3.7690849183680166,0.7621131802168619
4.009441945965203,0.8508609446919764
4.1870751649675695,0.9504864873628465


==> csv_files/bouncing_ball2_loss.csv <==
Loss
1.0
0.9994257847879657
0.9986992458844661
0.9977846034346959
0.9966385018076627
0.9952084437322707
0.9934309594279999
0.9912295211429581
0.9885122323862929
0.9851693540306923
0.9810707665086832
0.976063523677871
0.9699697218578863
0.962584988780923
0.9536779873519003
0.942991419241996
0.9302450904271391
0.9151416457507269
0.8973755699802356
0.8766459540691923
0.8526733119792487
0.8252203775972787
0.7941162976061068
0.759282971065924
0.7207615253132864
0.678736134988488
0.6335517469013595
0.585721945755051
0.5359233998816263
0.48497426829354545
0.4337957111892323
0.3833581741403998
0.3346170570921107
0.2884451377029706
0.245570865673655
0.20653162038137426
0.17164882476762178
0.14102777136816422
0.11458017846116769
0.09206333828802866
0.0731274718291616
0.05736299467355863
0.04434139535346456
0.033646292137017
0.024893928994568573
0.01774430313805286
0.011905051386405859
0.007130417555626045
0.0032173135876905684
0.0


==> csv_files/bouncing_ball2_opt.csv <==
Y_mean,Y_std
9.000000007086472,1.0000004835393534
8.937270207158116,1.0050216188855203
8.811810607230072,1.0101213857305849
8.623621207301888,1.0153761741366474
8.372702007373114,1.0208679733099575
8.059053007443291,1.0266840695421917
7.682674207511968,1.0329166659893823
7.243565607578688,1.0396624144709157
6.741727207642892,1.0470218519234222
6.177159007700458,1.0550987375096914
5.54986100775757,1.0639992904657158
4.859833208774942,1.0738313285364454
4.107075654066084,1.0847031106063023
3.2915899144492604,1.0967155740200325
2.4134180773046654,1.1098141571039595
1.4732786954677355,1.121908972514103
0.47769561622790674,1.118313440374959
-0.5441019256096052,1.055799628092902
-1.5162845115290315,0.8778340019973695
-2.3033617247665354,0.5851075925804802
-2.7528829091632714,0.3881526483002242
-2.765986230325941,0.6235636952635066
-2.3217452105864798,0.9774446075901566
-1.483138733659554,1.2285266876845276
-0.3806793678139631,1.3175232952332088
0.8307366114643219,1.2695781895285487
2.0299427764604854,1.167294345657639
3.1693186929111095,1.0747555573039111
4.245964888811872,1.0021721740457756
5.259881284713694,0.9542173650711531
6.2110678806163415,0.9348073973691471
7.099524676519466,0.9458257303233543
7.925251672422417,0.986379659554375
8.688248868323656,1.05318797547466
9.388516264219124,1.141773086464206


==> csv_files/bouncing_ball_SOGA.csv <==
Y_mean,Y_std
9.000000001820991,0.9999999842106809
8.937280001922158,1.0050193867692407
8.811840002057517,1.0101088887491434
8.623680002226642,1.015330471555618
8.372800002429104,1.0207448093445375
8.05920000266448,1.0264112066504436
7.682880002932348,1.0323875069348771
7.243840003232271,1.0387299763754736
6.742080003563724,1.0454931674482721
6.17760000392283,1.052729767132496
5.550400004315378,1.0604904346586772
4.860480005598951,1.0688236291722986
4.107840045798104,1.0777752489322296
3.292481495021391,1.0873825144080593
2.4144413344135596,1.0975430987580685
1.4743652959928295,1.1063023348515582
0.4783227998379275,1.0997799242882034
-0.5455203975663482,1.0357350375177106
-1.5219989064546229,0.8574043098836949
-2.3140362029034938,0.565400423288999
-2.7674770081179028,0.37098886976972295
-2.782247337289279,0.6077552484033227
-2.3364713754957696,0.9534698718581367
-1.4929874245770896,1.1934512510759256
-0.3839289839714029,1.2706813032973758
0.832576761691199,1.2119493371096393
2.0333477107500957,1.1029278312427673
3.173201607991005,1.006318060278342
4.250335506660421,0.9309400548266833
5.26474940536452,0.882325253191234
6.2164433041031035,0.8650719268664507
7.10541720287589,0.8810971253949917
7.931671101682377,0.9287486040926972
8.69520500052139,1.00359499517868
9.396018899389874,1.1001577062754877


==> csv_files/bouncing_ball_init.csv <==
Y_mean,Y_std
9.000000057185263,1.0000003909006299
8.937270257759618,1.005021524825316
8.811810658332753,1.010121290231812
8.623621258901004,1.015376077201447
8.372702059460714,1.0208678749606444
8.059053060008225,1.026683969822169
7.682674260539872,1.0329165649639147
7.243565661051996,1.039662312227801
6.741727261540824,1.0470217485733455
6.177159061999032,1.0550986331863292
5.5498610624307405,1.063999185315521
4.8598332693185675,1.0738311928349091
4.107075949888858,1.0847018525117926
3.2915972850434265,1.0966854218768392
2.4135772273386724,1.1092734999718044
1.4755408740000797,1.1158361996222745
0.49670167237168295,1.0800932704266142
-0.44948565230626775,0.9222564108681819
-1.201827662973454,0.6116227889841439
-1.5353155060394363,0.4853007913756739
-1.313620305198388,0.8168374747213172
-0.6033307050154243,1.080414419677748
0.3839408901647639,1.1277561432391776
1.4277992041719276,1.052904881939692
2.419952172331165,0.9781426003356101
3.349383008035028,0.9279652479880646
4.2160840437452265,0.9065933086410087
5.020055279405568,0.9161578317102985
5.761296715142439,0.9558461885632376
6.439808352025267,1.0222708320619784
7.0555901940980785,1.1107578314037747
7.608642254319888,1.2166113033816417
8.098964570737808,1.3358133853085978
8.526557249346983,1.4652094302881051
8.891420575970134,1.6024263773610785


==> csv_files/bouncing_ball_loss.csv <==
Loss
1.0
0.9777839749656139
0.9515484931725114
0.9242583067542133
0.8996058160204219
0.8757750967343731
0.8505919015580553
0.8249275586294291
0.8001472277018941
0.7762407079151776
0.7521247527964011
0.7273356056374161
0.7024231661905613
0.6780444805374514
0.6542108176055129
0.6304319942991837
0.6064769412197785
0.5826444352476506
0.5592209888103901
0.5359019695613932
0.5120774253906561
0.4873053028025272
0.4629624807443299
0.4402225895697301
0.4176144891192788
0.3942190434195009
0.3709549655285571
0.34886885323213607
0.3277984757207161
0.30687669968367964
0.28596747186841953
0.26576858776957224
0.2467201527385615
0.22844948302633522
0.21048959981910276
0.19301650805927284
0.17650627392274573
0.16104323513193308
0.14629571288904497
0.1320951438300825
0.11867414716667778
0.10626619153429896
0.09475980747772336
0.08392162546664578
0.07376865865807025
0.06400696991400567
0.0556594476195028
0.04801204951410812
0.0409891978547655
0.03468330923853166
0.029138066087295293
0.024236620207876577
0.01986319658972512
0.01603484259409954
0.012788569604365382
0.010049445694741373
0.007705440965693802
0.005733957349040524
0.004156520402970735
0.002924679004216658
0.001946478722054353
0.0011881243393832217
0.0006588578870138596
0.0003240227031610466
0.00011517802880311364
5.001019985474523e-06
0.0
7.675198086616014e-05
0.00018892707306115066
0.00032153839530532944
0.0004821893333452924
0.0006555242608723298
0.0008139049190592519
0.0009545800271159805
0.0010866527626347427
0.0012007264974572417
0.0012832007723364823
0.0013395360591889418
0.0013782610205318254
0.001393626298702487
0.0013815797913955142
0.0013509812937175121
0.001307747238981744
0.0012483270815915246
0.0011740963992138247
0.0010933362966807146
0.0010085297993996998
0.0009176466632811268
0.0008242572265333985
0.0007337298851840882
0.0006457626964642484
0.0005595933761520076
0.00047869363614730744
0.0004050286349558888
0.0003369454002817441
0.000274642488253836
0.0002202027298231449
0.00017309433499556316
0.00013172974460703282
9.671816954089835e-05


==> csv_files/bouncing_ball_opt.csv <==
Y_mean,Y_std
9.000000194477925,1.0000001687983087
8.937270396431861,1.0050212993088872
8.811810798382309,1.010121061254284
8.623621400316827,1.0153758447617574
8.372702202222957,1.0208676391061113
8.059053204088253,1.0266837306506584
7.682674405900262,1.0329163226258837
7.243565807646538,1.039662066927799
6.741727409314522,1.0470215005710017
6.177159210888098,1.0550983827966258
5.549861212364514,1.0639989329028063
4.859833423318206,1.0738309225711953
4.107076233492901,1.0847009911237666
3.2916011603403805,1.096670689762027
2.4136481485372694,1.1090511083990213
1.476359424009043,1.1138887780104383
0.5018897058404924,1.071390637011455
-0.431021336601208,0.9018626566260249
-1.1609345014584296,0.5819439874415036
-1.483304410893258,0.4252355322770772
-1.3041213328878276,0.6943591360561767
-0.7071702138478885,0.9102344306503544
0.11385452621948447,0.9435323628614714
0.9710862009185409,0.877037105447952
1.7744838591808763,0.8138717527643423
2.515117475780277,0.7756801861228252
3.1930212919541088,0.7662612073269365
3.808195312932235,0.786791735801354
4.360639556736268,0.8352088854935507
4.850354083450699,0.9071976108965021
5.277339079081135,0.9978017713914181
5.641595089422689,1.1025661313958797
5.9431236379644155,1.217954661927514
6.181928767554872,1.3413209033039377
6.358020654068092,1.4707138853326025


==> csv_files/bouncing_ball_opt_traj.csv <==
9.595382139367568897e+00,5.872035374297688293e+00,8.748721502631285674e+00,1.129383311936365253e+01,7.971810385606920235e+00,9.639355544878331017e+00,1.074199730408006026e+01,7.074465367821431094e+00,9.395498718521029247e+00,9.500967322545660565e+00,9.685174638009089065e+00,8.457279767185120534e+00,8.912358482072875177e+00,9.779037361781673710e+00,9.149185877481521345e+00,8.066535270182875195e+00,9.847013045791854324e+00,8.949014830961626643e+00,9.017255613084540045e+00,9.298701236978143214e+00
9.374403936091496803e+00,5.892709598405144078e+00,8.517441377986109785e+00,1.106660584975790762e+01,7.957897126619116079e+00,9.505309802365360383e+00,1.055009737541191228e+01,6.925687620168361036e+00,9.250202164278030992e+00,9.312755861177445027e+00,9.527742809489337716e+00,8.336403563949250639e+00,9.025537080060777484e+00,9.629366496658706254e+00,9.284306768823709533e+00,7.869753570797517916e+00,9.935767658901786703e+00,8.763972527657717393e+00,8.850366791886850493e+00,9.266874519383788922e+00
9.267140922253476631e+00,5.770725168798688465e+00,8.463540265385123718e+00,1.094127154637784116e+01,7.755230659437687635e+00,9.350601449188127745e+00,1.037966917674345346e+01,6.807116166680695635e+00,9.235933882644937754e+00,9.272407370551153605e+00,9.181961061402223123e+00,8.291410783069450119e+00,8.771330524099290926e+00,9.451795441364412298e+00,9.159480978543554031e+00,7.706766159810838346e+00,9.930123701072799847e+00,8.645319673265978722e+00,8.668378695937446921e+00,8.939099382391622939e+00
9.055662138523102200e+00,5.636390911137733717e+00,8.288408748356696165e+00,1.061880677274889351e+01,7.613051246712481124e+00,8.993918901797579579e+00,1.011525773367951153e+01,6.621261031378797846e+00,9.186348922612026513e+00,9.097799425254487815e+00,8.901781260242159988e+00,8.079539220994742976e+00,8.780153340297079723e+00,9.254357582264120197e+00,8.783691634887569322e+00,7.565331771391182514e+00,9.952389999856928071e+00,8.426115296416705647e+00,8.412551802404482970e+00,8.821200912437682007e+00
8.791474046798295916e+00,5.347219019256630901e+00,8.018051682827010751e+00,1.023024591002704753e+01,7.297363310847423179e+00,8.820276500562753696e+00,9.680214372171469961e+00,6.565745834557731975e+00,8.692889472182647737e+00,8.901767071197346226e+00,8.664544605167899149e+00,7.859301175957013719e+00,8.601474079289310737e+00,8.912643674742357192e+00,8.499376966598585881e+00,7.062753390089032024e+00,9.673091587910541023e+00,8.119117422703208575e+00,8.121009582792263259e+00,8.357093797249229183e+00
8.661967226111078944e+00,4.906774728037864186e+00,7.799750373733264297e+00,1.006328189308418430e+01,6.871828841704070712e+00,8.394152663995940955e+00,9.610432446503228476e+00,6.234409255070844758e+00,8.383617611148835636e+00,8.688420373884966352e+00,8.385597079351787997e+00,7.670345576058263504e+00,8.285470736029639127e+00,8.478318877406893606e+00,8.360067335164432123e+00,6.662249274340989125e+00,9.123370769186447404e+00,7.735730370662791344e+00,7.766615977448340757e+00,8.050072670983389855e+00
8.242839260788747069e+00,4.546728717194912228e+00,7.440842300205039450e+00,9.703927190650025736e+00,6.645856099330734068e+00,8.201803635178860574e+00,9.132797828488609326e+00,5.714869536030454000e+00,8.067884502567521210e+00,8.179610219767777579e+00,7.924498312681503620e+00,7.377527427103404811e+00,7.974297355917322250e+00,8.245395471371443463e+00,8.218345398656051515e+00,6.341467275854636654e+00,8.783194188946911396e+00,7.394645438806242588e+00,7.284426135235534616e+00,7.581218235563610186e+00
7.782987309865089465e+00,4.137350128350285594e+00,7.040575298441061669e+00,9.058786683033504872e+00,6.416212473978898601e+00,7.809408717785806253e+00,8.572198303243160566e+00,5.324362488754156963e+00,7.328397339500218877e+00,7.679840971828823193e+00,7.578926193626367436e+00,6.770181932395294311e+00,7.724603520736343931e+00,7.679709139134522466e+00,7.682340736269048342e+00,5.950772321142314247e+00,8.303607454300857782e+00,6.886943279501163140e+00,6.989650715779582413e+00,6.979794041530559490e+00
7.392206778661300604e+00,3.358819678980981660e+00,6.701701617765664309e+00,8.361747790447921602e+00,5.885199058143710360e+00,7.231805691058990071e+00,8.088271287346826099e+00,4.930789702891304138e+00,6.780632766714555615e+00,7.127207561092809840e+00,7.111696919257846083e+00,6.286254873536912591e+00,7.356347101107274078e+00,7.220978503201703980e+00,7.370621062788083044e+00,5.526771880757164190e+00,7.681542700385607603e+00,6.235168052177638920e+00,6.641814275773501031e+00,6.551756886688530734e+00
6.744265026802690244e+00,2.736075410738619151e+00,5.912287299219242342e+00,7.782528015407399913e+00,5.434328208922743819e+00,6.790224720526967239e+00,7.671794142128880445e+00,4.353999614968727450e+00,6.411455365227181957e+00,6.743495043831370772e+00,6.478659363972298024e+00,5.815383250134146920e+00,6.796671765957373879e+00,6.557069415589541705e+00,6.841499285761023508e+00,4.963045328597812222e+00,7.098717789281704604e+00,5.629324704443151361e+00,6.049767937232153336e+00,5.985671395460943955e+00
6.015786652460710648e+00,1.943544952602816345e+00,5.407694201851839466e+00,7.120737549468248773e+00,4.743003207684463263e+00,5.954494310248199085e+00,7.213222517175670312e+00,3.534198247266339799e+00,5.785420699325915628e+00,6.012101258709703799e+00,5.901801571911570399e+00,5.275388827844988526e+00,6.147370013079927809e+00,5.843478012114559306e+00,6.320246511135271916e+00,4.356813602223430060e+00,6.379913008452282597e+00,4.904375724368329692e+00,5.462066182715167528e+00,5.350839864096778697e+00
5.322189749729671959e+00,1.161638361455326285e+00,4.736401588174266486e+00,6.375736925201658245e+00,3.955408079125947829e+00,5.334201273814724864e+00,6.582781789840620235e+00,2.949791950201904545e+00,5.011343692351655221e+00,5.308246986448110327e+00,5.170144274363618564e+00,4.771831266873377331e+00,5.568213526696256466e+00,5.103468704986137361e+00,5.686674358661172768e+00,3.860048732520874104e+00,5.662220810601270138e+00,4.241313661356079123e+00,4.725124075077244079e+00,4.731885061407910875e+00
4.556698577731740585e+00,3.784493059005384907e-01,3.875889582759075136e+00,5.650845751759280944e+00,3.252006732688672574e+00,4.696742978022394155e+00,5.948900266357942890e+00,2.177830952333288383e+00,4.379652002677670630e+00,4.587799569922116127e+00,4.567852978350775750e+00,4.055196319189838583e+00,4.805187871872553806e+00,4.462831132026953362e+00,5.016122804310950478e+00,3.221706647836476201e+00,4.993897488867671264e+00,3.486370266212582614e+00,3.926276885104181602e+00,3.849452659858346060e+00
3.722594028502394625e+00,-3.961846470613286098e-01,3.042999949024809414e+00,4.726397041385976827e+00,2.483053954376085226e+00,3.792263721438900781e+00,5.221010396241575258e+00,1.406337952959644477e+00,3.662898864494371853e+00,3.685760367384498526e+00,3.735555945721397819e+00,3.235413655089552254e+00,4.058796687937908487e+00,3.676077276499922775e+00,4.319733372772599722e+00,2.479487695975836736e+00,4.108511878298300779e+00,2.873446965952645371e+00,3.055199270028339686e+00,2.932634105244228184e+00
2.661196190037700582e+00,-1.130148034323546380e+00,2.128975471030587485e+00,3.777315142313247609e+00,1.617148384602175470e+00,2.894660004206492054e+00,4.302761906038676365e+00,6.044010784728663932e-01,2.775958941526281976e+00,2.833846791563043421e+00,2.942220907841748723e+00,2.219176346535660649e+00,3.260084318303497319e+00,2.719226883004485895e+00,3.316158673256794476e+00,1.551038978241006783e+00,3.223515412927366430e+00,2.087206211965525249e+00,2.122257711564728311e+00,1.990614063297538650e+00
1.518122124279128737e+00,-1.984970115069468521e+00,1.195785404669173824e+00,2.982076824354881417e+00,7.722235130308566786e-01,2.043864326860987291e+00,3.492332328444163636e+00,-4.199908611748491838e-01,1.658338936273423769e+00,1.867558334116951047e+00,1.841257937458574245e+00,1.339649006101894857e+00,2.437861464716781335e+00,1.684718337333669158e+00,2.503511420809209298e+00,6.099280626624461465e-01,2.063167794909035457e+00,1.112565080644209115e+00,9.766043343511656705e-01,7.853125214889039585e-01
4.402392611162496139e-01,-2.516447298289823387e+00,1.741193972914182320e-01,1.984442376237194550e+00,-1.678306812535818038e-02,1.031846302036581120e+00,2.561976238746384027e+00,-1.360921656765530452e+00,6.331045439914165796e-01,8.944323211462489320e-01,1.036023071108652660e+00,3.756995806543856342e-01,1.605661555355477610e+00,8.733549402769029690e-01,1.622434571163309469e+00,-2.906868052935488445e-01,1.092057143074643966e+00,2.097859486919066985e-01,4.875496934617296052e-02,-2.893019623639859206e-01
-5.046205226268398736e-01,-2.756211966780985900e+00,-9.652958264891866591e-01,9.328166866976567162e-01,-9.265029430817351974e-01,-1.703498054589215049e-01,1.483958954762274240e+00,-2.049507842649722633e+00,-2.200738019591507166e-01,-5.486255693659650157e-02,-1.749235755637317674e-02,-7.391712206592297996e-01,6.512796203092192648e-01,-1.256060641881480699e-01,3.781000748594962602e-01,-1.191798834067653523e+00,1.677070848974275552e-02,-6.677471888811772338e-01,-9.209220101625394950e-01,-1.492077247863070832e+00
-1.491730566276697312e+00,-2.487630835970299437e+00,-1.839559386713659261e+00,-2.600800902628304656e-01,-1.885520639607855431e+00,-1.211070603660755030e+00,3.636749283063521743e-01,-2.539892449109033112e+00,-1.413617141383453735e+00,-1.311742064056181656e+00,-1.269722880945059362e+00,-1.627610888572163850e+00,-4.278072322816869888e-01,-1.161687446024638692e+00,-6.698494052457845127e-01,-2.154377131185652772e+00,-1.266039959891429145e+00,-1.613127595326483643e+00,-2.009356075583923928e+00,-2.354429913795035745e+00
-2.352569751159049094e+00,-1.744528559327136463e+00,-2.887417552619412575e+00,-1.633103896306193903e+00,-2.643286810675153031e+00,-2.196944259628195617e+00,-6.613272604903959184e-01,-2.800069608746895256e+00,-2.230998258353253938e+00,-2.133353863464963140e+00,-2.295694233262054240e+00,-2.490603722082181726e+00,-1.504426296705424715e+00,-2.279806229097950609e+00,-1.696250567102325801e+00,-2.738896598759909207e+00,-2.225556653893294268e+00,-2.420273228019068856e+00,-2.850070060197521737e+00,-2.848406482938399265e+00
-2.873091865308654569e+00,-7.311343405711421273e-01,-2.952960538799900281e+00,-2.722356002840005562e+00,-2.761830647261883875e+00,-2.783690461507526415e+00,-1.760774861943791514e+00,-2.470125532258574452e+00,-2.894921871881462661e+00,-2.672191503061109863e+00,-3.032343565723984113e+00,-3.055937254734954145e+00,-2.610914503525506802e+00,-3.023107942778639590e+00,-2.708650733652491205e+00,-2.951690653904099904e+00,-2.973534707178271841e+00,-3.064236747077178524e+00,-2.989979760598180825e+00,-3.005678419604282503e+00
-2.667744946414820628e+00,5.578816913542302691e-01,-2.718791996282860612e+00,-3.385902615974218932e+00,-2.512805894055805567e+00,-2.934706460683083495e+00,-2.829520639298231277e+00,-1.651616603873880651e+00,-3.191939037005218083e+00,-2.776289409402225239e+00,-3.169980920658325818e+00,-2.912058699003145623e+00,-3.221794182163379983e+00,-3.377092044371353463e+00,-3.311483782610589621e+00,-2.531545431491811549e+00,-3.109678500904080600e+00,-3.050430762050297950e+00,-2.788087001559612421e+00,-2.505347290006699090e+00
-2.480720227005360101e+00,1.797305281251173836e+00,-1.886715893664068444e+00,-3.439314179827270834e+00,-1.869789061077132164e+00,-2.714338233556743418e+00,-3.373573351068345438e+00,-5.481085642814716996e-01,-2.781589104899240272e+00,-2.505306044058279280e+00,-2.847851779390643934e+00,-2.562599392491291539e+00,-3.199400813682686806e+00,-3.207669466583845441e+00,-3.171972164920591197e+00,-1.817062827828064275e+00,-2.871030774350456394e+00,-2.615884386141799745e+00,-2.343902371889476477e+00,-1.616468589963661939e+00
-1.653075765188621427e+00,2.931508653307442813e+00,-9.848399810939719723e-01,-2.813078097852003356e+00,-8.557453737687263917e-01,-2.209281704109215649e+00,-3.302107582419540943e+00,6.401289487427647140e-01,-1.840180350864295988e+00,-1.999127603073356463e+00,-2.118851663720868306e+00,-1.504663722600023679e+00,-2.580235846538252886e+00,-2.275267238403494652e+00,-2.524537476306544459e+00,-8.018570470829375907e-01,-2.107239389875120494e+00,-1.500305507447470044e+00,-1.341482544471485072e+00,-5.153193984328561239e-01
-7.427989810502063639e-01,4.028920531254292392e+00,3.763125892859879862e-01,-1.716511795620698333e+00,2.088656457052387172e-01,-1.118905838296678779e+00,-2.821467606567958253e+00,1.617170898388132105e+00,-6.689270963221513044e-01,-9.545132474134487843e-01,-8.854165292033341350e-01,-1.164444879268558691e-01,-1.630898009714694341e+00,-9.891065300431405305e-01,-1.494702927870202425e+00,5.968157848078162742e-01,-8.238732451607780893e-01,-2.024369215330221461e-01,-8.633743562159464091e-03,6.802626462136525110e-01
5.599446731607888861e-01,4.861791928124217677e+00,1.581415960391121089e+00,-3.711432218622146006e-01,1.385155888834021853e+00,2.231322599955852248e-01,-1.876944729590794836e+00,2.536137523786048842e+00,8.432203854859936509e-01,2.123157646090746420e-01,4.472539764649045013e-01,1.238250749126220240e+00,-3.971656771725429191e-01,4.677208133385988842e-01,-2.080747224736498591e-01,1.897160577841969120e+00,5.391972433520898500e-01,1.184408011439872288e+00,1.319764234210189180e+00,1.614847120675485082e+00
1.817694803451491259e+00,5.873477003104236260e+00,2.652721443680569724e+00,7.487426567159396473e-01,2.447026710959024243e+00,1.526845138223630993e+00,-2.241224305182341059e-01,3.454787355655644987e+00,2.162388059379044769e+00,1.318036544578682356e+00,1.863843722533677916e+00,2.505076306036484901e+00,9.611467094618995066e-01,1.778322054582146761e+00,1.119694678053675840e+00,2.971964975404357112e+00,1.821295455711523292e+00,2.433639281895030759e+00,2.704796932760199279e+00,2.741047820306999228e+00
3.069202686296058413e+00,6.932478805915426534e+00,3.545367848152669588e+00,2.020061570822984987e+00,3.384022990110735485e+00,2.783032628435789579e+00,1.359920901917454739e+00,4.356504114633501068e+00,3.372126050732082270e+00,2.510732259444903303e+00,2.965662636380217876e+00,3.796427914843135021e+00,2.235826165596263237e+00,3.038169624508505695e+00,2.369267764777418517e+00,3.941289813085312232e+00,3.067899656140135267e+00,3.669487066737188830e+00,3.990775714628506776e+00,3.776604084819841223e+00
3.948597385459826192e+00,7.655399081538080353e+00,4.437062657672553811e+00,3.354853651942438120e+00,4.138194997154595711e+00,3.878119918738772931e+00,2.888748723830062204e+00,5.221884056666747043e+00,4.602020841322535638e+00,3.560517023690308314e+00,4.085032951359096387e+00,4.893354863757453543e+00,3.437278846643254671e+00,4.304302874999294204e+00,3.773895112608485203e+00,4.960351174413335507e+00,4.117208341823582529e+00,4.789290432627580252e+00,5.015264448906749273e+00,4.653987402329174294e+00
4.827202901342568353e+00,8.411134846220909012e+00,5.401513844721032243e+00,4.525737828560858489e+00,4.611263478166018004e+00,4.960369525008229807e+00,4.264653986344264069e+00,5.938234168447904082e+00,5.677543030142002678e+00,4.327322461360638250e+00,5.127824535200812051e+00,5.816298600832678467e+00,4.596867187970153701e+00,5.414033869198847881e+00,4.972686218860568275e+00,5.658373440566838219e+00,5.108635632630448065e+00,5.850273729672029965e+00,6.095715928481652668e+00,5.578977247091860825e+00
5.566943958616783483e+00,9.090233848586947829e+00,6.385213800961976105e+00,5.754247895494099652e+00,5.289380083872736726e+00,6.013277826525519565e+00,5.590014452178368565e+00,6.565461515838516782e+00,6.722206436737348412e+00,5.352100241178192164e+00,6.271221102144317605e+00,6.940305094128929042e+00,5.529815788171623225e+00,6.563000148678547419e+00,6.097978393712325307e+00,6.410057566383117411e+00,6.159189188920281666e+00,6.745337087962181677e+00,7.099676402786439411e+00,6.177346844357710864e+00
6.477458612148985218e+00,9.798847159903194992e+00,7.047931517275020319e+00,6.730966231376839026e+00,5.940410279568325791e+00,7.150068524855170971e+00,6.883126981075930573e+00,7.324593157466377846e+00,7.732769135429264473e+00,6.094444412931588673e+00,7.286905249297388032e+00,7.879323986614058306e+00,6.446319393727608649e+00,7.730559194534642131e+00,7.318680606759748741e+00,7.205440448631514450e+00,7.211967816939134579e+00,7.787029976599018966e+00,8.084396950746651100e+00,6.966515878392317340e+00
7.208586075050439135e+00,1.048826910257448120e+01,7.620992939523999254e+00,7.724784821891204523e+00,6.495408266406197839e+00,8.138872809941657849e+00,8.020591236845101335e+00,7.889829192495410481e+00,8.712749578638719683e+00,6.849370227320912718e+00,8.315044577164293571e+00,8.609649343338857008e+00,7.543955624036314589e+00,8.550547257549942159e+00,8.316014588043953992e+00,8.030468310267666610e+00,8.140401186921680576e+00,8.802496209513121173e+00,8.854802009486178349e+00,7.600279183475826983e+00
8.049885749224941378e+00,1.090717886430073946e+01,8.437923252231755100e+00,8.613340087317959970e+00,6.920878255659180134e+00,9.014818982281441961e+00,9.316356231111598163e+00,8.305079172073176252e+00,9.576160446620507471e+00,7.436900478193265940e+00,9.101626489230499217e+00,9.317924802250630023e+00,8.323094679223103753e+00,9.602411761443798710e+00,9.089398296318416115e+00,8.684327240380854462e+00,8.909133785531109240e+00,9.604725737277924225e+00,9.440175287538316695e+00,8.225323449033947298e+00
8.728134891259720973e+00,1.122274852853763072e+01,9.162094285392877069e+00,9.407949965398170633e+00,7.284529641107790887e+00,9.521781426345800270e+00,1.051979595849833693e+01,8.722788079723896359e+00,1.023149537028997003e+01,7.951493957108475286e+00,9.901793227160053945e+00,9.934749419629786971e+00,9.173590544849810513e+00,1.053663789412106233e+01,9.842001604533081149e+00,9.295003830456206373e+00,9.935551343641726874e+00,1.039323419951814387e+01,1.021291838961007237e+01,8.549051643759964847e+00


==> csv_files/bouncing_ball_orig_traj.csv <==
7.976148,8.396733,10.473517,10.977522,8.485009,8.256605,9.071869,7.8861103,9.25909,9.497567,9.526951,9.457464,9.611585,9.6365185,9.185513,9.188489,9.803527,8.814989,10.0082,10.239906
7.893459,8.377772,10.513575,10.727817,8.33785,8.181155,8.937909,7.736905,9.202307,9.264513,9.336379,9.419562,9.681248,9.436878,9.193448,9.124995,9.68921,8.765761,10.05453,10.088563
7.7604337,8.290726,10.364844,10.565307,8.106904,7.9991627,8.905538,7.6510105,9.019346,9.062954,9.211308,9.317526,9.527096,9.2379465,8.927135,8.995161,9.53259,8.553369,9.874617,9.809535
7.650042,7.807575,10.234334,10.400199,7.728627,7.771037,8.742836,7.576347,8.963347,8.990087,9.043899,9.211274,9.306964,9.176098,8.681189,8.742815,9.453235,8.306289,9.6557,9.664051
7.558255,7.5522137,10.022699,10.011339,7.4199977,7.3639345,8.390637,7.185703,8.83426,8.8034,8.847993,9.093453,9.11667,9.1262,8.325076,8.50582,9.111253,8.017172,9.305054,9.528
6.919535,7.1426187,9.774699,9.649094,7.0907974,7.156344,8.113602,6.910743,8.471618,8.4436655,8.472429,8.877738,8.853964,8.711092,8.181018,8.316339,8.665655,7.6528215,9.139256,9.129738
6.5003495,6.7047267,9.211661,9.307913,6.643985,6.796913,7.776472,6.718278,7.9731154,7.9310403,8.079015,8.586499,8.3450165,8.227286,7.732454,7.8762665,8.157675,7.1220503,8.732839,8.894982
6.0482883,6.1767406,8.807299,9.000953,6.1536613,6.2922325,7.304311,6.209209,7.616909,7.514637,7.6675854,8.062176,7.789076,7.767462,7.4313216,7.3726444,7.671063,6.5838065,8.263102,8.410459
5.508421,5.5816474,8.391344,8.459968,5.7906685,5.791365,6.884516,5.691752,7.1182303,6.9407287,7.1834707,7.469796,7.448551,7.3404217,6.7132554,6.8728185,7.060489,5.8941536,7.799335,7.8705306
5.02696,4.862094,8.012374,7.857547,5.315865,5.2332535,6.165494,5.1457086,6.4179964,6.14437,6.6035023,6.9012985,7.0974407,6.624697,6.295008,6.228479,6.4393296,5.1415725,7.36367,7.3398414
4.446105,4.284477,7.2770634,7.1925893,4.78355,4.431523,5.5276895,4.6077685,5.991812,5.5454197,6.112516,6.284622,6.446663,5.951697,5.7281737,5.6972437,5.692126,4.4991584,6.750405,6.730052
3.6878126,3.5985932,6.7240133,6.4075694,4.0995674,3.839599,4.6649504,3.945444,5.0250373,4.8775163,5.672411,5.6850924,5.764386,5.2714076,5.192728,5.106083,4.8263297,3.757419,5.867606,5.821675
2.9211285,2.7356133,6.1204486,5.644478,3.4900084,3.1570282,3.8736918,3.2513206,4.3716526,3.9264512,4.9599614,4.934691,5.0050197,4.597936,4.3778696,4.3874907,3.7837029,2.8581357,5.2213855,4.9904084
2.0565631,1.8582966,5.272004,4.9637046,2.7217624,2.4337099,2.9586434,2.3592184,3.3428273,2.9914489,4.0770288,4.1366987,4.161964,3.8172238,3.4330122,3.4212806,2.97344,1.9569703,4.494162,4.2707934
1.0515213,0.8209703,4.447336,4.0073347,1.8357337,1.7386947,2.3009593,1.5321752,2.509635,2.0980046,3.1919768,3.290861,3.2613769,2.9968724,2.6681757,2.5687983,2.1739132,1.2418076,3.6861057,3.5724635
0.1814549,-0.09977314,3.3516948,3.0257409,0.89892775,0.6622996,1.3741443,0.6391256,1.6716759,1.1020957,2.195494,2.6199672,2.3868222,1.8875538,1.5511453,1.6583952,1.240243,0.40713274,2.7573392,2.4863536
-0.7855239,-1.0210505,2.3672993,2.0311058,-0.04908362,-0.30358076,0.38367596,-0.37380895,0.6835117,-0.07539229,1.2570524,1.8069532,1.2411516,0.86769456,0.6082611,0.63429457,0.11495365,-0.55557036,1.8138335,1.4763122
-1.4630576,-1.5591557,1.4009743,1.1651744,-1.059003,-1.1408126,-0.70496297,-1.3035963,-0.49792135,-1.0012695,0.32378572,0.8566258,0.15097725,-0.30169642,-0.67824256,-0.36282128,-0.9984828,-1.435233,0.7212289,0.43019006
-1.5681533,-1.5647436,0.37900564,0.15914854,-1.717502,-1.6910883,-1.5945371,-1.7522247,-1.4985327,-1.6424205,-0.57274526,-0.23440461,-1.184117,-1.1215847,-1.5609018,-1.2037973,-1.7878652,-1.7486358,-0.48148546,-0.60137993
-1.325855,-0.9489,-0.7579643,-0.86634076,-1.6888344,-1.5376593,-1.8342611,-1.5381225,-1.9349043,-1.7537843,-1.5007434,-1.2333708,-1.7909572,-1.6510909,-2.0444777,-1.624295,-2.0227962,-1.4168516,-1.5938948,-1.495176
-0.77780336,-0.2964075,-1.577334,-1.60445,-1.0760274,-0.87331814,-1.4782188,-0.75607425,-1.5833952,-1.224902,-1.9578946,-1.7549239,-1.8455135,-1.5485506,-1.644363,-1.7165189,-1.4428729,-0.5507313,-1.7256505,-1.847648
0.0573629,0.5703308,-1.857706,-1.7860619,0.002446711,-0.055318195,-0.63521975,0.021620154,-0.7591666,-0.33855766,-1.651844,-1.7754215,-1.3906454,-1.1440536,-0.47801936,-0.92987573,-0.59764296,0.15447806,-1.6972487,-1.5066519
0.60794675,1.2073601,-1.5338078,-1.3264886,0.7667055,0.85529256,0.19785903,0.7413003,0.1818667,0.47637615,-0.96664983,-1.2065647,-0.2820632,-0.3838975,0.420906,-0.20456669,0.4110566,0.9982754,-0.9351591,-0.5428833
1.3825276,1.7966169,-0.64029187,-0.6407046,1.4741447,1.572397,1.1709679,1.3965105,1.0227361,1.4947181,0.18941565,-0.20785697,0.6599039,0.5122279,1.4517026,0.5127741,1.4995483,1.6627809,0.2716751,0.19193125
2.0339184,2.3588405,0.2857052,0.2759398,2.2386868,2.2368424,2.0444477,2.2320263,1.85762,2.2546697,1.1050154,0.5692365,1.5966159,1.2428378,2.3637612,1.0293221,2.3496373,2.4004197,1.1814018,0.8571982
2.6128452,2.8688629,1.1519353,1.2759973,2.8069558,2.782847,2.8119202,2.6162624,2.675781,2.8143373,1.8701038,1.5198863,2.3669987,1.7807596,3.3224485,1.7271633,3.2791235,2.943353,2.2002296,1.561811
3.249646,3.1768146,1.874764,2.0290375,3.3934913,3.3543322,3.4121683,3.0604413,3.2828612,3.2773237,2.7273614,2.5415413,2.9937665,2.3814309,3.9687731,2.2229807,4.1174097,3.4796712,3.0111675,2.209794
3.9552526,3.5371594,2.6131537,2.654426,3.8567176,3.7819762,3.956636,3.3921976,3.9939783,3.816887,3.5027888,3.2558045,3.6067152,3.0995793,4.479717,2.6618774,4.834522,3.9923127,3.8832765,2.756501
4.430639,3.904432,3.4802804,3.3379953,4.2497025,4.24882,4.6659894,3.8266447,4.7583346,4.5593386,4.278652,3.989462,4.324218,3.375596,5.225519,3.131071,5.5410714,4.220088,4.6194444,3.2567227
4.853132,4.205368,4.033592,3.894949,4.7369084,4.6355367,5.1416197,4.325489,5.43643,4.965426,4.86745,4.496715,4.9782243,4.0274515,5.961775,3.5096433,6.330305,4.6186886,5.2343497,3.7493365
5.097109,4.114751,4.664571,4.2950263,4.929571,4.8871226,5.6468596,4.678124,5.906158,5.285737,5.318504,5.0136957,5.52622,4.3619175,6.64815,3.862252,6.9230037,4.882455,5.8907037,4.079674
5.3908443,4.4103622,5.0430803,4.620381,4.9810777,5.066298,5.9806232,4.9417315,6.12016,5.5964956,5.9338093,5.5013423,5.9524984,4.62991,7.0057526,4.2830057,7.470145,4.9603076,6.5424294,4.475372
5.7146244,4.4103475,5.42425,4.87377,5.000544,5.306158,6.269353,4.989101,6.2935047,5.9607177,6.366808,6.0555553,6.422538,5.0133963,7.444543,4.584827,7.945827,5.1519346,7.0309362,4.7186065
5.8889046,4.4147277,5.8154607,5.096135,5.2258544,5.393762,6.4016123,4.9696617,6.526687,6.148602,6.921621,6.3863335,6.726224,5.215441,7.6889296,4.8968573,8.195598,5.0815034,7.6392365,5.077571
6.1007204,4.27019,6.258003,5.227391,5.199261,5.3920646,6.3979673,5.1565638,6.445555,6.392287,7.16061,6.731493,7.2192845,5.407458,7.8262963,5.16298,8.442078,4.9880233,7.8834047,5.220474


==> csv_files/gearbox2_init.csv <==
Y_mean,Y_std
5.000000000000002,0.5000019999959914
5.890000000000768,0.509905052028173
6.84942000000154,0.5211768917772934
7.883674760002317,0.5339768853389298
8.998601391283112,0.5484764132596397
10.20048655494941,0.5648576733514661
10.478857166350686,1.0863901567746364
10.47332033184641,1.4759179333059085
10.467739393270445,1.78166643282073
10.46211449815628,2.041630424521784
10.456451530397576,2.271585452064299
11.46654303647241,2.438576649790394
12.860527243456433,2.621646481574201
14.357017492446866,2.803621267170048
15.927811389521112,2.9198876719853204
17.478003190385554,2.855856250687785
18.872767409482403,2.5646555749763156
19.996774356860133,2.143816458473292
20.770617108810352,1.8269117809255089
21.18228637640931,1.862350843768268


==> csv_files/gearbox2_loss.csv <==
Loss
1.0
0.9999475801575962
0.9998540716288051
0.9997114678553628
0.9995806498663047
0.9992872048176527
0.9989553281934485
0.9986376109844322
0.9978302174709133
0.9971350084598597
0.996335922695207
0.9943095146643081
0.9929894363206766
0.9913611658484427
0.9893199259043255
0.9867476512102794
0.9834899381405421
0.979339578922375
0.9740114814225822
0.9671045413722943
0.9580497200774457
0.9460518985095607
0.9300411407744233
0.9086519905929645
0.8802420446346121
0.8429665791624951
0.7949473660481727
0.7345832473486273
0.6610419258379869
0.5749196251898916
0.47892862961630184
0.37828699509904495
0.2803367707155134
0.19303853319486325
0.12260121035464501
0.07143136113234591
0.037825761995164846
0.017586219519716423
0.006169606280382073
0.0


==> csv_files/gearbox2_opt.csv <==
Y_mean,Y_std
5.0,0.5000019999959957
5.890000000000128,0.5099050520283055
5.888264894904694,1.1224938231389452
5.886480812174594,1.5029319075856116
5.884647839203729,1.8045611872502532
5.882766063202915,2.0622572090912903
5.880835571198058,2.2908945048445983
6.839540745751624,2.4633973157570592
6.836992314590058,2.6568240424993466
6.8343691359453045,2.8369520493234575
6.831684483946136,3.0061313009542956
6.828939628853338,3.1661132077365033
6.82613462794865,3.3182275782139476
7.858479458504101,3.573033226530081
8.971375602441706,3.8479494335991333
10.171095231775848,4.144546603362902
11.464408767826905,4.464498489256257
12.858615596408843,4.809608935072864
14.361582274728624,5.181830737965769
15.981785249659,5.583282414382367


==> csv_files/gearbox_init.csv <==
Y_mean,Y_std
5.0,0.5000019999960036
5.890000000008135,0.5099060326004042
6.849420000016318,0.5211789659995435
7.8836747600245936,0.5339801743372218
8.694746520057864,0.8167163346907567
8.690945851860317,1.2908725399353183
8.68709840735825,1.6321587963640072
8.683204426388142,1.9130607081870548
8.982888708169611,2.112683340749531
10.142846612089114,2.2102686595696888
11.124763388919131,2.048126076831251
11.917900205477807,1.8053884123959687
12.49328547554342,1.6421325616933145
12.86117359536118,1.7091916318189324
13.263609408822948,2.069451930101957
13.858022624964988,2.59669277935529
14.776651078321724,3.1798796090417123
16.060097642826065,3.7188066903439183
17.706067189856764,4.116607497123632
19.5852145831247,4.436759113273003


==> csv_files/gearbox_loss.csv <==
Loss
1.0
0.9169258273468888
0.8348741924604703
0.7564216177102063
0.6833274602790145
0.6189722702668095
0.5658787437038009
0.5196418428715354
0.4760565550735975
0.43469843248602885
0.3961745356775536
0.3609241168079282
0.32916724474287007
0.3004715733424707
0.2736375703158345
0.2475471681915319
0.22197016881040246
0.19745206029402895
0.17471655243089154
0.15423131976105423
0.13608272361619472
0.12006651531138021
0.1059319482390873
0.09350550523159508
0.08260350857755173
0.07305454188671216
0.06470997900629037
0.05743772946613297
0.051119071199558
0.04565118706304366
0.04095101562542206
0.03694751109176468
0.03356066425680201
0.03070087654662134
0.0282789816619569
0.026194152039058713
0.024344569891652554
0.022650144607292783
0.021065372190587326
0.019572447052308685
0.01818794323515721
0.01692375983099241
0.01579022978980507
0.014787174287399698
0.013903306018176687
0.013119626301971317
0.012415221079337074
0.011771728101533927
0.011175062089357734
0.010615219860877266
0.010085338839806987
0.009580723719286676
0.009098106068382501
0.008635162726672438
0.008190236763300952
0.00776219511013328
0.007350368241083632
0.006954527999860031
0.006574864704028654
0.006211926601020996
0.005866489381769434
0.005539337920437748
0.005230970877324792
0.004941280335004026
0.004669303242362949
0.004413164906425871
0.004170300299156017
0.003937930166866721
0.0037136368290695406
0.0034958263207940533
0.0032839228663311916
0.0030782651771872854
0.002879782811007006
0.0026895861973436643
0.002508603008451173
0.0023373498760802095
0.0021758658259653867
0.0020237787815341316
0.001880447143965914
0.0017451176201136445
0.0016170582127363305
0.001495647756578753
0.0013711204786361576
0.001261026917472551
0.0011566347239191604
0.0010579255200059152
0.0009649472283506696
0.0008777641896163215
0.0007964102944933849
0.0007208512369357839
0.0006509614400943481
0.0005865193817242657
0.000527221775130204
0.0004727129719504254
0.000422622306438701
0.00037660025178372646
0.0003343450028105455
0.0002956142568829167
0.000260221436688112
0.00022801984027241508
0.00019888087702754894
0.00017267303019611685
0.00014924670320814947
0.00012842751095270533
0.000110017890283686
9.38049218173722e-05
7.957132496043076e-05
6.71066371472518e-05
5.621629218514252e-05
4.672729153481694e-05
3.8490118606105025e-05
3.13773063985623e-05
2.5279573479578112e-05
2.01006923089241e-05
1.5752275736218493e-05
1.2149497860742734e-05
9.208443049864446e-06
6.845361312878042e-06
4.977672336890701e-06
3.526192972459997e-06
2.417842621129071e-06
1.5880538212441263e-06
9.822783043213628e-07
5.562751343095063e-07
2.752072303916416e-07
1.118606755762721e-07
4.44666236501766e-08
5.4624046356210006e-08
1.2571060834571434e-07
2.419828634201426e-07
3.883670423432529e-07
5.507808842479098e-07
7.16737742125639e-07
8.75970667064341e-07
1.0208648571864213e-06
1.1465745238878284e-06
1.2508000405043862e-06
1.3332865294080282e-06
1.39516284977753e-06
1.438260684412683e-06
1.4645400645814462e-06
1.4757067686174155e-06
1.473053231367917e-06
1.4574998423264515e-06
1.4297722681040727e-06
1.390630276009569e-06
1.3410667957908983e-06
1.2824191161768392e-06
1.216367553094229e-06
1.1448322892701685e-06
1.0698051967004038e-06
9.931656102029047e-07
9.165266403720547e-07
8.411439324122686e-07
7.678982674975958e-07
6.973436639508094e-07
6.297977768675726e-07
5.654454735601674e-07
5.044285184196848e-07
4.469030698803262e-07
3.9305805812434507e-07
3.4309914761759557e-07
2.972109937817324e-07
2.5551363212574044e-07
2.1802834130841043e-07
1.8466232090804273e-07
1.552157213514214e-07
1.2940741335540296e-07
1.0691138625092572e-07
8.739432250657714e-08
7.054544503185913e-08
5.609355294750784e-08
4.3809939655855226e-08
3.3500048599742894e-08
2.498890734601204e-08
1.810609019759276e-08
1.2675162971112358e-08
8.50998252482028e-09
5.41801688993886e-09
3.2089508631969193e-09
1.7049748018425802e-09
7.500329707528679e-10
2.152880777564891e-10
0.0
2.8151351935000706e-11
2.422137693126693e-10
5.963234964109245e-10
1.050237840391117e-09
1.5658285289775783e-09
2.106015292672563e-09
2.636013835624483e-09
3.1256660423001537e-09
3.5519027485994345e-09
3.900276673154408e-09
4.165003378915768e-09
4.347753909736213e-09
4.4551799786742196e-09
4.496420623245754e-09
4.4807620829789565e-09
4.416089168140928e-09


==> csv_files/gearbox_opt.csv <==
Y_mean,Y_std
5.000000000000001,0.5000019999959947
5.889999999999751,0.509906032601989
6.8494199999995,0.5211789660057121
7.883674759999247,0.5339801743509015
8.998601391279191,0.5484810459353735
9.996052069767302,0.7375400440290704
9.99105408563171,1.2423363005530714
9.985998357620428,1.5940055250929368
9.980897806829809,1.8805099981833866
10.179993988639605,2.100999876295622
11.474012123286073,2.2581033153649686
12.868546592230121,2.426539746486329
14.364931469640098,2.591490984838389
15.92812326531267,2.6801482796849814
17.44297007116319,2.5706535225656557
18.75502006801964,2.2425600153696874
19.746656737058643,1.8619396968737922
20.379806222584016,1.7431968615664721
20.778979968429663,2.066857979384285
21.332318300082417,2.68296172210619


==> csv_files/gearbox_orig_traj.csv <==
5.988800843243964,5.842455465860889,6.025391404784693,5.854745272211343,6.0273232255055165,5.833094333163702,6.021024615043849,5.993389717778066,5.847345836188422,6.009518687676272,5.930405225708937,5.870741849977184,5.988032152301731,5.987689548930187,5.9865235533600325,6.0103135629615805,5.8516712586964115,5.961281018441208,6.064126877252666,5.789778486515823,5.952812146006647,5.788992469949453,6.055251241055022,5.910916522730427,6.01592538668139,5.813366969031435,6.019999639332538,5.870253157355393,5.859414064856445,5.796518693034618,5.942373806913021,5.8314285953326745,5.806526902211739,5.951335549670067,5.889025271252686,5.963722101394554,5.973051268929738,5.9089254501495985,5.935814403607843,5.941042367768702
7.177382205111279,6.822597903479213,7.060598074454836,6.9762145697389775,7.186121218204487,6.967576533613996,6.807443374564725,6.925839296420624,6.864588243180935,7.050095683874291,6.846473800641672,6.946743091004853,6.900276943985143,6.965870914613103,6.938321442817701,6.927327026456036,6.565220889789686,6.835080210223231,6.994004570104297,6.645651652024057,6.876868173263966,6.803568210964467,7.021879110503761,6.862684379549835,6.938271388295644,6.627374459245194,6.943569835617858,6.694543673689789,6.719130425751023,6.800785977062907,6.983834765857505,6.598002254785696,6.611693330034632,6.857244901320078,6.775292648954732,7.091781617934972,6.998413904355738,7.017093256706414,6.755069143352378,6.985535880653201
8.219925024442174,7.901374114683678,8.020790609255652,8.02325334450154,8.223387756444863,8.093006156797317,7.877036173729842,8.024023994380347,8.009248787346626,8.119164025423725,7.715960258640596,7.912720063952727,7.898609656036021,8.264666484093745,7.951893478714382,7.896215399571069,7.235602307835712,7.752893496342885,8.125232279270543,7.649118898393888,7.854965564570826,7.863914199812388,8.244869169119859,7.893833320667844,7.850871266268855,7.677306352693231,8.100194072205646,7.700137905250966,7.712119901578922,7.826589175188296,7.944285094112587,7.512865845969443,7.579365004005271,7.841303009769632,7.770855081835219,8.08160324940738,7.993127169493376,8.107913425584952,7.941896812932376,7.876137604997115
9.4357058169284,9.261638747266458,8.93525952673853,9.093075692537864,9.420239028975239,9.373815909499834,8.956646490226207,9.072776183877435,9.296819059902445,9.373450280487168,9.03341002730113,8.969457251161499,9.047173904581477,9.376083890159798,9.119146881205706,9.014205537104301,8.407755121160955,8.785310515445076,9.244849086966768,8.591296605135538,8.80336169648304,8.807370009148398,9.279024460186777,9.074808084398622,8.830569984279057,8.702852871818719,9.188396161451859,8.919122327208377,8.767216207339573,9.050076637232857,9.04401430178432,8.748134748887578,8.636199182075526,8.905167557525782,8.950375237771015,9.226229305482379,9.194021339044767,9.13091267665626,8.966461536201779,9.027087873079058
10.56080937806541,10.545349521446422,10.24387513026964,10.460497086122729,10.460297066295537,10.600742122437632,10.091836020471879,10.220037599613077,10.615159079698744,10.651486565020106,10.369329480917216,10.191543468236024,10.296687377196719,10.588937116563908,10.384894519052851,10.225689547975707,9.510019544616478,9.74972808218014,10.459653340764648,9.744832111105639,9.88805417625037,9.78346261440458,10.58955084223923,10.309042697859258,9.92151421562501,9.908470865180206,10.308205084755999,10.135273618025735,9.979583610039953,10.245058570734649,10.215313088441007,9.87839517440811,9.81622570321537,10.143480484935006,10.199804338616907,10.498201196004455,10.393595434035547,10.302282842721759,9.8898600522847,10.133570100237572
10.09771045057583,11.04735580882466,11.343575773845014,12.89945088291289,10.00457084025536,10.659834008791025,9.772326695957291,9.184021847287955,10.673273183642552,10.181648552967133,10.835165195171323,10.716790613430865,9.07215796091444,10.469974816855508,10.535406655784444,11.77106839304353,10.68716732600739,11.091582826308388,9.794100795723086,11.098349306280621,11.02765510305134,10.979058504724476,10.515055470241004,10.818847960338996,11.183013706276833,11.128320362282476,9.545403582607415,9.193706650814166,11.183224296468435,10.885865622644166,11.440926966471688,10.999050877030047,11.102315234423749,9.172389668716917,10.03909114909501,11.6063541184325,11.966040358183546,10.846447748816376,11.271526285984264,10.297106668062161
10.013118292458572,11.131571400303084,11.136951529569346,12.094705418788164,9.511086649096548,10.605506438992258,8.36821644140328,8.207043094501593,11.22497032168192,9.32776501545248,10.079483862867477,11.524984873281868,7.787164317059862,10.95032267784065,11.079520195333059,12.36957267190663,10.875521643676386,11.18884813865444,9.047361153881234,10.655227180953178,11.147276194593816,10.602339212551463,10.633429110283195,11.588771925556406,10.329856124565758,9.611707107006684,11.876491810985382,8.253558206341152,12.4171872479971,11.000225728680798,12.300534015672788,11.4840779097252,9.876018273808967,8.803038631940572,10.964496725637817,12.54947946466448,11.536592509967944,11.542770798442884,10.889102260899238,10.897307684454564
7.843366939199768,10.633288372930085,10.837376003651146,11.719632767057991,9.967211038060476,9.671333239981696,7.8935015917692315,8.340647941997638,11.406005936639046,8.653670859667834,9.293087898425268,12.109044621735222,7.030937036225228,9.723692217190354,10.350202116844516,10.762082350173548,11.606390518629913,12.149938095987407,9.210307076482044,11.206592266586608,11.665342930351134,10.476872525212553,9.113240821004585,12.10148111071998,12.02294156475082,8.884470238148767,12.322574637627584,8.072241046654987,12.313391812633435,11.319973184840913,12.082582191665114,10.635682161105366,9.70659849635596,10.334708960238812,11.029024098035235,11.306209906078692,10.427660802545299,9.538431196754491,10.594952993352743,10.552456710431114
8.911766481463,11.869094931210723,12.276303857204168,13.149137890925049,11.39551602701476,10.880779825284849,8.96406889494561,9.572808539148177,12.816983433241363,9.891919739211541,10.587735483921247,13.615155361609244,7.977117394453952,10.71604830870427,11.671283764658016,12.258481668790443,9.751921720302365,12.004963593956441,10.410142841354983,10.555295678099386,13.380559471399724,12.603416140220844,10.387736143782933,13.527164343387499,12.774781898635824,10.434101362424174,13.73922654113717,9.2071634681999,10.932760178588945,12.722508707481524,13.565437452306908,11.160766169106049,10.562113573272471,11.656283816275163,12.30827727565366,12.717871956515054,11.729401060782417,10.853815803099414,10.845736596609825,11.86787888753005
10.034005086006742,13.124009456680152,13.701781166307907,14.734399036474263,12.913012860608145,12.152932582573834,10.282420351582346,10.674946933873436,14.107963081789894,11.101635479371255,12.039640558121354,15.161710947207478,9.108257905791723,11.853932161678532,13.144574392339534,13.822818919391862,11.036879600298562,13.424249210823502,11.922311911830498,11.920130614893047,15.141886513718989,14.013050846295851,11.888401123506359,14.984122500622,14.291322694355149,11.766327973406977,15.194097765733922,10.564514907259698,12.49959934532092,14.361286843226521,15.147765505296707,12.62515755966737,11.739110579236765,13.035544908839741,13.82745010741343,14.108792104073173,13.131586754284415,12.066920088377556,12.070092067746048,13.160583633973282
11.571818843060367,14.761062904872391,15.250824666469125,16.485617164817334,14.45693818266845,13.7392512985581,11.66719788031496,11.876391420337786,15.775533766520251,12.358175110464432,13.303908348966393,16.97609429515512,10.352028124440492,13.193320533712265,14.692201406753577,15.431220544627704,12.276161239787706,14.892154726464517,13.50875801732955,13.248023133310062,16.86113063124503,15.696079965690098,13.48419065541469,16.778480677091377,15.93662757591307,13.010882458184994,16.63966741596274,11.790541453420875,13.830509282432638,16.021676217371894,16.74657880555055,13.988386789762444,13.191233339798924,14.5437567211934,15.251983215092103,15.564325652050993,14.759814702514975,13.6247411255875,13.688265136297371,14.772128964705495
12.91357821693167,16.471214134609756,16.935715368302503,18.30530557155862,16.01555889858146,15.326646985962322,12.952357721138672,13.278084106224636,17.63559767622099,13.83869684520642,14.926105548682743,18.498539282220573,11.629377887513506,14.59759918148702,16.266452444349497,17.369616187996172,13.803656776425438,16.32561336907162,15.229955926445726,14.781511470254792,18.471974219244707,17.358446613170806,14.989448713467635,18.504293644169937,17.73483727909408,14.371806008146624,18.555356710079778,13.288389847327007,15.348628086807258,17.746102852117755,18.54255865607908,15.55071759433704,14.55991723826843,16.319999159265812,16.745094189398294,17.29646937204036,16.427167647653633,15.285459046450573,15.365716758223195,16.534946434158368
14.35869765513389,18.392628650421116,18.76372056835338,20.387764111248096,17.626242466862468,17.175794660312278,14.3258168559287,14.773243112091155,19.5077472689446,15.476100012242851,16.521324041674465,20.357445919507963,13.007898705152042,16.202290516251256,18.22135439578839,19.221929247711085,15.326313920842898,18.04866055176689,16.993190177071025,16.356900100420088,20.390678593155606,19.216217269583233,16.653916087862342,20.489041359451008,19.67950300039734,15.840510730041096,20.511953087804997,15.059529301424503,17.01138353709343,19.564415538629376,20.505632043144416,17.190096758220324,16.20303097380192,17.96904434286093,18.468071927110937,19.150171831020334,18.00201724413553,17.042254202765292,17.09501354665759,18.375761448103784
15.996324691824915,20.322044478244706,20.701775136623638,21.729573288809,19.753635174524145,19.110313135772156,15.873302654300057,16.39944061250476,21.711970442853456,17.10336281325644,18.33770825803193,20.4238381091057,14.471064319865919,17.99080805585221,19.965849169479373,21.253870422709763,16.964187606802053,19.85345464030716,18.84829759697148,18.16771609238306,20.071702822165175,21.33493962596493,18.244269462943798,17.672663184092883,21.64144113919685,17.7340027963355,18.248041015252454,16.61448150630411,18.921509466555502,21.519898845043425,23.37010007726747,19.001618443696785,18.062118876916063,20.02265874638063,20.41629694858759,21.14298562851327,19.95045149063524,18.872026035688425,19.021971789002546,20.339408775248287
17.654991756814525,21.83544401897563,21.56143115410771,22.14239060438479,21.763701791227803,21.044776225875495,17.655620034497584,18.335836853181686,20.94452118554082,18.863571535488855,20.213330665613483,19.382600849907337,16.17083700331129,19.843977865268293,21.979852314389905,20.90616824220988,18.715377235466605,21.911033912281525,20.528146512893997,19.999821096681103,19.00343310061987,21.596499253931658,20.209344558653804,16.49126727846156,21.088677003273276,19.71108418491723,17.318940933071275,18.40344062461075,20.825801737656448,24.6302836809948,23.523924140110054,21.00348961923886,20.108478969997705,18.93295463473097,20.340256159964227,21.598560455726744,21.964509031035234,20.829360671267505,21.04797673102752,18.393549076343348
19.658652475743317,22.881322352697723,21.34327489704903,23.79435204533418,23.40872458053806,20.786217490071458,19.65347890798694,20.057978103958614,21.892903666867987,20.799946055905767,19.087345872850115,19.75152790848591,18.025109489325263,21.777520974004354,21.75804620267034,22.806719538693937,20.646589154247533,22.32439972971373,20.536707413941638,22.02556252008473,18.536525836822005,21.756922023180838,19.997902206324884,14.733338084012018,20.942667999150782,21.805111907921045,17.852838942998893,20.415094255682295,20.434132797957158,23.822311335482752,25.457083322950833,21.37773033312228,20.107704895869137,19.423043593921214,19.440553125307016,20.776169628348022,23.245724413110203,22.892902976547397,20.667293118242558,18.0168861867489
21.894588389906904,21.24772337090237,21.502020585357233,26.258976919038215,23.072018198555323,21.052478181527153,21.672834622516792,21.40278836612694,22.145739905479548,20.409190280948113,19.07017470378547,21.66413336440946,20.07567219891032,22.94120334799683,21.57175724719615,23.232731246162526,19.35432925404524,21.51229439622288,20.435736042265102,21.689372541978877,20.31067306814204,21.01611242591413,19.601635176507703,16.39806295149432,21.337092268220083,22.527736124925152,19.58643698761113,18.335082601313168,20.90588806157208,23.88804506405939,28.04763519470875,22.348760316072557,19.657739019256667,20.401545106805283,20.85934435891692,20.158621258784343,24.081519307643738,23.019475757281448,19.652305112711716,18.580087856752815
21.29738931650304,23.47025907178304,23.68819760788906,28.86640645470254,23.01376462195247,19.523258391463553,21.0741298078061,20.755998598451058,24.352381878970107,19.759162065269873,19.16118122448237,23.868048266773176,19.465704642144345,21.36652153400662,21.677531961958266,25.602236372411937,20.201881351561635,21.167731830602737,21.198639046373046,22.872257649979332,22.523737362558197,22.965550738478935,20.03220748856698,18.210802307894355,23.36551686407649,20.40584843206276,21.39354764601907,18.29947101623791,21.441166708049742,26.100555485121387,30.828340068705998,21.21394123998585,18.975290046402105,22.572018966309898,23.010983001507796,22.187957570658863,22.14848801455176,23.257283365496345,20.416979230736167,20.48856732014857
21.76703801391921,25.75617651932737,26.039846996322503,31.592891942014866,25.414028568000415,21.628291778470878,20.71503782577778,20.098464242873064,26.82314031087296,18.93736688735213,21.137052013660146,26.16132793656875,19.878422488625223,21.262425667220757,23.980947292510542,27.979529465629046,21.96974040325588,23.363846842436494,23.225508047505656,24.415887447452707,24.858729667322553,25.311081455822368,22.15611445499587,20.129373357508328,25.635218767861595,20.96026183415963,23.598763027696,19.146633696601764,23.59434422760173,28.430320335798243,33.78202928509402,23.42558056233278,20.851812809937723,24.831643085154397,25.245481304902018,24.374892034685907,24.3217912717075,25.770763091053833,22.504310243606426,22.494096086561317


==> csv_files/losses_VI_test.csv <==
mean,std
4.564748336401398774e+03,7.106405025853381119e+01
4.544688774341835597e+03,3.600348202435844058e+01
4.531325951850592901e+03,5.956679683673438319e+01
4.511133527232197594e+03,3.804586035254106946e+01
4.513625619944390564e+03,5.653861852181325531e+01
4.511775703126119879e+03,5.245672254441766569e+01
4.530506957784851693e+03,4.604952560825992691e+01
4.501361412029340499e+03,3.235711823878577320e+01
4.537815883176036550e+03,4.686771050497129210e+01
4.504975260904609968e+03,6.857154569481367901e+01
4.530199359358749462e+03,7.884382749504990784e+01
4.536184119670972905e+03,6.789530174121534856e+01
4.536873843821624178e+03,4.009598055486446810e+01
4.524067327962807212e+03,4.609345331712164295e+01
4.499508090494401586e+03,5.656872948442688909e+01
4.542849185783826215e+03,4.123139756328787797e+01
4.501583236980423862e+03,3.934776470639925350e+01
4.497763664859519849e+03,4.647483564078849128e+01
4.512734420409995437e+03,2.198845038420562403e+01
4.536239198320688956e+03,6.312732834753675348e+01
4.487310422898703109e+03,5.673486362083259138e+01
4.513846442095054044e+03,4.142163517695396990e+01
4.504075159947578868e+03,7.087307250275118520e+01
4.501834136033763571e+03,6.632201776798288506e+01
4.516989904891941478e+03,4.944634007859576030e+01
4.534515748229568089e+03,4.768838552876327697e+01
4.528426671125634130e+03,3.501213638207273249e+01
4.528520403792647812e+03,5.752499513263777686e+01
4.528669769281857953e+03,5.100597911395046680e+01
4.510235983934152500e+03,5.686661106321698611e+01
4.523463197311347358e+03,6.460941285085479535e+01
4.506134862207314654e+03,4.534829649445507727e+01
4.539983450325440572e+03,5.874714878250333072e+01
4.489588003798137834e+03,3.864917708101742733e+01
4.531760575484056972e+03,4.995771620616086039e+01
4.490303523415123891e+03,3.555257870010456145e+01
4.520529587873781566e+03,2.414188587505400108e+01
4.502825465646630619e+03,5.183842708814209743e+01
4.522137614895940715e+03,5.292677737024639839e+01
4.520377181866903811e+03,5.317835502016188798e+01
4.489000499082188071e+03,4.775478915764284693e+01
4.476047826447840635e+03,5.021308850661471723e+01
4.503028629880349399e+03,5.052591730895072430e+01
4.491228552777062760e+03,7.229542518690834640e+01
4.511962792835367509e+03,4.631320713001377243e+01
4.506314554072783721e+03,5.261100215580458439e+01
4.505967620938382424e+03,2.500621604881068194e+01
4.507514751996780433e+03,3.031704833171449920e+01
4.521602492657353650e+03,3.566676766671255905e+01
4.513305284792504608e+03,5.343498742774244192e+01
4.518604221002399754e+03,6.464899249871216114e+01
4.496762997707322938e+03,4.428338844224475679e+01
4.519098577087121157e+03,4.563000030878761493e+01
4.477874406324555821e+03,3.580637760357913635e+01
4.539965989730673755e+03,5.614647176884677293e+01
4.505620405973231755e+03,6.010682785025201014e+01
4.519739802776700344e+03,6.567351593028179479e+01
4.523065534010058400e+03,6.669053495666618403e+01
4.525167679841748395e+03,4.952779629783440640e+01
4.500244281254364978e+03,4.855756924869952229e+01
4.472726890870794705e+03,3.812229706764809123e+01
4.510763185029103624e+03,5.821251456321337514e+01
4.496539566651229507e+03,5.189026942200296588e+01
4.516725522575211471e+03,4.893819867070676821e+01
4.521731472819420560e+03,6.683466217064830062e+01
4.519743339895469035e+03,4.274976096359974065e+01
4.508018875288024901e+03,5.510101533390068340e+01
4.523686660007408136e+03,4.606198767567399699e+01
4.502700893781041486e+03,4.636442223521402894e+01
4.524552110977977463e+03,5.154546446392092918e+01
4.525441640611848925e+03,5.932114919787852614e+01
4.508856929520093217e+03,7.031754379330499205e+01
4.505059385742935774e+03,5.768140313859574064e+01
4.503709745813235713e+03,5.144687915073213702e+01
4.502217331687164005e+03,6.314865314136833518e+01
4.534180741305889569e+03,4.346766235937833045e+01
4.515854356933898089e+03,5.324966893132172174e+01
4.517575841143725484e+03,6.022916452311997659e+01
4.503136078078959144e+03,5.968550598222159920e+01
4.506585946351717212e+03,5.741444910664954193e+01
4.485297392883589964e+03,4.780748598306290376e+01
4.483901372413566605e+03,3.908019121216221947e+01
4.500873842714200691e+03,5.515126347384303784e+01
4.519125848283773848e+03,5.590560131432646074e+01
4.518690661444189573e+03,3.937049319004897541e+01
4.522757974367810675e+03,5.513887746625871955e+01
4.480915964367366541e+03,5.621879947555068924e+01
4.535870447120205426e+03,4.771031642388243199e+01
4.507080886277878562e+03,5.712287605143454527e+01
4.516926911027969254e+03,5.880031073863629842e+01
4.493337654251934509e+03,4.515233961330051926e+01
4.501567524067721024e+03,3.293072387032855630e+01
4.518259884278614663e+03,2.866145698152332955e+01
4.505114055370666392e+03,6.254989470007900110e+01
4.509431666922273507e+03,7.089025493061582495e+01
4.493124067724898850e+03,6.095615054443207725e+01
4.523702860093575509e+03,6.528647981639230125e+01
4.533653339070549919e+03,4.912047597058051451e+01
4.518608810586221807e+03,5.039869686019692807e+01
4.512059247551207591e+03,4.509991118967830204e+01
4.503583979487957549e+03,3.333609353147708276e+01
4.484537080709361362e+03,5.690380754687736697e+01
4.508042943372074660e+03,4.202933158683575243e+01
4.530571323731187476e+03,4.561841449456489528e+01
4.477819993350683035e+03,5.027027121293247092e+01
4.536204005387917277e+03,6.039754007961170146e+01
4.521399664165557624e+03,5.100132859625467319e+01
4.476247604730690909e+03,3.594057634528739698e+01
4.491631143991053250e+03,4.265898790311007360e+01
4.535955237901821420e+03,7.088465540712276436e+01
4.495687063037001280e+03,5.399802703564609629e+01
4.511080707218645330e+03,4.262215618387747895e+01
4.522973551234797924e+03,4.465219991520331178e+01
4.513986706216208404e+03,4.350940006259548909e+01
4.518705978195343050e+03,5.384576637512081732e+01
4.520482117330248002e+03,6.674662974593050535e+01
4.504359103819585471e+03,3.616766421416880917e+01
4.523054374792651288e+03,5.115563079760028842e+01
4.463497384483476708e+03,3.181643421856032461e+01
4.505832599710121031e+03,3.342505495260787285e+01
4.486765108384272935e+03,5.688278001683752905e+01
4.506992742682858989e+03,4.725760394225385141e+01
4.488505623207355711e+03,4.301549837180601799e+01
4.511152873780735717e+03,3.886011938430106483e+01
4.510449756776256436e+03,4.783780085862589004e+01
4.479684506462110221e+03,4.622674862104226179e+01
4.521372756659977313e+03,3.524084749980757181e+01
4.500322354452034233e+03,5.176765464470819467e+01
4.528832944287679311e+03,5.860985122704540373e+01
4.527365102432513595e+03,4.626954566450167050e+01
4.528102893561646852e+03,4.218572326057313404e+01
4.507905812745835647e+03,3.776103991754566636e+01
4.518904454049652486e+03,3.842188421051933744e+01
4.523262395573711729e+03,5.501751471218987177e+01
4.513872620899866888e+03,3.744188041787818122e+01
4.499428399906444611e+03,2.850289818211535930e+01
4.517317527685592722e+03,4.646588151699670988e+01
4.525260516893849854e+03,5.868022474429904634e+01
4.513311934074150486e+03,5.361400219575709514e+01
4.532361845311475008e+03,6.020299797808358022e+01
4.470934698335823668e+03,5.335481285309069932e+01
4.518850676547410330e+03,4.885709236096161590e+01
4.518854156457713543e+03,4.540432527577114996e+01
4.495674966184250479e+03,5.569091394700203779e+01
4.506410637047502860e+03,5.890832642197458568e+01
4.517871480896902540e+03,5.162717695152326058e+01
4.505753090539406912e+03,6.063966930414149203e+01
4.513592147239392034e+03,6.058926075998941485e+01
4.513427471435375992e+03,5.749047369050435208e+01
4.478285565595251683e+03,5.525724344478246763e+01
4.492998073794762604e+03,5.193150533799295943e+01
4.547703460933453243e+03,6.853830546211410990e+01
4.492040735263729403e+03,3.317673711608050979e+01
4.513825108144575097e+03,5.571286841155016134e+01
4.521883837162378768e+03,3.219706014220621881e+01
4.497785177421569642e+03,2.077095296219357579e+01
4.532398250166404978e+03,4.586150904728570055e+01
4.530394779787457082e+03,3.915250944061248362e+01
4.530989295244737150e+03,6.855571372620499915e+01
4.490330331273502452e+03,4.757253627703561705e+01
4.515675331605498286e+03,3.474360179773332646e+01
4.493332949651286071e+03,6.388747762283510667e+01
4.522237819631353887e+03,5.963979494136697213e+01
4.492146266080801979e+03,6.843903320505528143e+01
4.517375533283915502e+03,4.314568511186145372e+01
4.490472876717258259e+03,4.823986824329281120e+01
4.496633657002536893e+03,6.657574083109926733e+01
4.505944681351997133e+03,5.496788067288452595e+01
4.529997583803162343e+03,3.934707981087970552e+01
4.524882143726540562e+03,4.699699480232752791e+01
4.505870205829191036e+03,5.762218639707968038e+01
4.534326043347280574e+03,5.961940627148847227e+01
4.515285483787198245e+03,7.358615710992069125e+01
4.518623334881232950e+03,4.465722233682687659e+01
4.500448521718414668e+03,5.524966950985750458e+01
4.527216889946377705e+03,4.854537346137028919e+01
4.493151428176282934e+03,3.276155435309099317e+01
4.500174262660793829e+03,5.818208144149770789e+01
4.542498042916097802e+03,5.195148054084513944e+01
4.527601843597977677e+03,4.519263020005289633e+01
4.523206623527476040e+03,5.029750798096547015e+01
4.498394917061288652e+03,5.624247036527426502e+01
4.506627892357845667e+03,6.847598257229361707e+01
4.506623610935777833e+03,4.839163716641158430e+01
4.535123052232311238e+03,5.509331308891859891e+01
4.521217834308637066e+03,5.444898492894594000e+01
4.497987189979506184e+03,4.156959904753720281e+01
4.508321202120637281e+03,3.625329616969551694e+01
4.498884817112270866e+03,5.742774820637927746e+01
4.518539179731441436e+03,3.125463153849007725e+01
4.496218264995482969e+03,5.087055708724020775e+01
4.535705521192359811e+03,5.974026729043571038e+01
4.508417483793608881e+03,6.663748765381403416e+01
4.505060279802391051e+03,5.384220134122885071e+01
4.526888961144101813e+03,4.343286851533933657e+01
4.525293475162719005e+03,4.917089840526779199e+01
4.518697934307539981e+03,3.937109706370873141e+01
4.492733312168429620e+03,6.530733988859397243e+01
4.489386730861055185e+03,5.826894916836910454e+01
4.525788544552311578e+03,5.473940127491348306e+01
4.521255787113618680e+03,6.062442991801582082e+01
4.529530000263205693e+03,6.412715254232733741e+01
4.494161857249399873e+03,5.051314891479914593e+01
4.519680243632044949e+03,5.531422587626475718e+01
4.481071493967754577e+03,5.439174891199627382e+01
4.516671782895586148e+03,4.194539542496466566e+01
4.492141342444778275e+03,3.022487321881062527e+01
4.502385525546791541e+03,4.467562563090106664e+01
4.509058147696103333e+03,4.067067657370903078e+01
4.507624106740928255e+03,4.194455123605337121e+01
4.515840620640218731e+03,3.814870850669841218e+01
4.512565916905257836e+03,4.505649875350262334e+01
4.520241000723893194e+03,6.397827422929616858e+01
4.527873584319358088e+03,4.554561990028567209e+01
4.488907563104765359e+03,5.563337329834629941e+01
4.488175063869823134e+03,3.622041863148261598e+01
4.503924917724365514e+03,3.708602028611306878e+01
4.491188633269371167e+03,7.583316858654541193e+01
4.516043122483412844e+03,4.325959876267553028e+01
4.510706918316990595e+03,6.347022186715916092e+01
4.506792408817249452e+03,3.372723987492815922e+01
4.474540896008315940e+03,4.834831539404000011e+01
4.524017956227561626e+03,5.647055940850139422e+01
4.528684279640754539e+03,6.940623696692487954e+01
4.512162278475343555e+03,4.338224847726685596e+01
4.498503891609272614e+03,4.092432912346697549e+01
4.524663050506412219e+03,5.160335017796754187e+01
4.516301990874451803e+03,3.391568879237323131e+01
4.494391167301875612e+03,5.033711783581620836e+01
4.500404079412171996e+03,5.246282515437932403e+01
4.513526636840546416e+03,4.152501739601601116e+01
4.505279081533099088e+03,3.604911199498388186e+01
4.503733850478546628e+03,6.195766995771626995e+01
4.519775097760129029e+03,3.098177717005530241e+01
4.516135256323059366e+03,3.436225046972437269e+01
4.526549064433981584e+03,2.847210792109476429e+01
4.517319087413203306e+03,5.527136647559142091e+01
4.515745748933554751e+03,5.173763535963102811e+01
4.490462667771940687e+03,3.676683660167928736e+01
4.510965676590492876e+03,6.344161958277624080e+01
4.502491741753754468e+03,4.478826575843356750e+01
4.492702034306170390e+03,1.958783313593325914e+01
4.490738184570329395e+03,4.299070345335070442e+01
4.508341712585690402e+03,4.439448343360243143e+01
4.504855961727977046e+03,5.235925557605336422e+01
4.504643375530236881e+03,4.645921635243106351e+01
4.507018283526127561e+03,4.248243655430282928e+01
4.487462645273382805e+03,5.703935586235044042e+01
4.497420970488654348e+03,4.166234090791519407e+01
4.485979438239623050e+03,4.748462643559321350e+01
4.505112817658587119e+03,5.124940829379603002e+01
4.509769604845461799e+03,3.893928998446176593e+01
4.533206836060661772e+03,5.194227735457592843e+01
4.519108151959210772e+03,6.517962480557910965e+01
4.511612292312596765e+03,5.978726263862377266e+01
4.512268584509661196e+03,6.874208241576818068e+01
4.504736296344894981e+03,2.858595305422113597e+01
4.552910105251811729e+03,5.252608496510283231e+01
4.478877175096782594e+03,2.543934338844264431e+01
4.489461740893393653e+03,3.493583019079698460e+01
4.507549923580075301e+03,4.763830755995849131e+01
4.492568085170108134e+03,3.675858006632598318e+01
4.504525845383914202e+03,5.597506118601975800e+01
4.522909959833174071e+03,7.086437156349721533e+01
4.510115527966901027e+03,4.150469193129752909e+01
4.493549089566515249e+03,5.985474679077632487e+01
4.510149417450278634e+03,3.120144083006291424e+01
4.512085202229993229e+03,3.891150657521102829e+01
4.519971917627002767e+03,5.334687933766745260e+01
4.525389023343514964e+03,5.166492653986700390e+01
4.508590286948033281e+03,2.888855996920204205e+01
4.499208033634429739e+03,4.184126741118309667e+01
4.524101408574771995e+03,6.392783555550104069e+01
4.521491968702638587e+03,4.628360624998518347e+01
4.517479344428978948e+03,2.979152472197730006e+01
4.510405648155727249e+03,4.043092955816415923e+01
4.496300510916536950e+03,5.571749659389620035e+01
4.527602429724507601e+03,3.921829183536824814e+01
4.507836697317793551e+03,3.181119580448640605e+01
4.488842814417087538e+03,5.632185510940867346e+01
4.526418826828947203e+03,4.756923834071789514e+01
4.504284551725507299e+03,4.008937892295439553e+01
4.513179623589679068e+03,4.555189296206801686e+01
4.514389571283696569e+03,4.745052952497343313e+01
4.519174944274487643e+03,2.627803149999913401e+01
4.518215612994486037e+03,7.178583033182418660e+01
4.513556914465886621e+03,4.311101983556397244e+01
4.537038257648365288e+03,5.330307944865952408e+01
4.507592492972975379e+03,4.200940611409092895e+01
4.494751265332842195e+03,3.627068793833074523e+01
4.508141375821697693e+03,3.621139611670358249e+01
4.499387222179017044e+03,5.543981182890419035e+01
4.512308234923762939e+03,4.349581837578796240e+01
4.506062047278780483e+03,3.241779996549484366e+01
4.490910638014282085e+03,4.096539466386150252e+01
4.488897959381587498e+03,2.992794598052153177e+01
4.500121515801799433e+03,5.604385498743118177e+01
4.508951153850292030e+03,2.848724889232494206e+01
4.530941666476312093e+03,3.143700078278283172e+01
4.473571042443421902e+03,5.706154567268985289e+01
4.486747017381813748e+03,5.489865114584848271e+01
4.496609489542519441e+03,6.168448206436758596e+01
4.516625663888017698e+03,3.787352065345207563e+01
4.527599291953262764e+03,3.500128737050405192e+01
4.521046129561701491e+03,4.779523963859733016e+01
4.504071374683644535e+03,2.714910484544533276e+01
4.510171733032427255e+03,6.879028938328187337e+01
4.502498158200779471e+03,7.256640506010094782e+01
4.517280902873309969e+03,3.912854898478701671e+01
4.487955354767615972e+03,4.047729510370791672e+01
4.533792104326648769e+03,4.438345042118390893e+01
4.521805321334215478e+03,3.136437619492923190e+01
4.515420353734110904e+03,5.170032089868787750e+01
4.498195399631275905e+03,4.576366346760109138e+01
4.530154010520776865e+03,7.489080374571918242e+01
4.530398820512317798e+03,4.825992905642061714e+01
4.499840482778496153e+03,7.250483862803119450e+01
4.514165477972403096e+03,4.963593056005850457e+01
4.496718385736825439e+03,4.190689745260728927e+01
4.510657911722953941e+03,4.598126441316222923e+01
4.526395736189757372e+03,5.141545920455274654e+01
4.498417568301885694e+03,6.702182969216538311e+01
4.509276142822445763e+03,2.364092206232955107e+01
4.536621973545721630e+03,4.569526090094571913e+01
4.516342903602402657e+03,5.114654842725472150e+01
4.497229332804478872e+03,6.364803179480512796e+01
4.514918881977939236e+03,4.464139738877467067e+01
4.502923879888624469e+03,3.501887477047896624e+01
4.520099768427981871e+03,4.426718409550107936e+01
4.495673261841418935e+03,5.263980081942037970e+01
4.500113218884251182e+03,6.028130573726246411e+01
4.512419104215136940e+03,6.457555809305588923e+01
4.525808350590543341e+03,4.270823882008556183e+01
4.534904604102820485e+03,6.054138332795955790e+01
4.494932391701112465e+03,7.350452360459809142e+01
4.515618020740131215e+03,6.055559044619131726e+01
4.520118187752028462e+03,7.669405938194798011e+01
4.517460419845850083e+03,4.716981629465433201e+01
4.504883908835357943e+03,6.404289364583064526e+01
4.502473474846642603e+03,4.280771850806599588e+01
4.514086597361170789e+03,7.561785833516725575e+01
4.519399011693210923e+03,5.141027869362294211e+01
4.506896485594342266e+03,3.978209775792625180e+01
4.492512063768472217e+03,6.157165745579001737e+01
4.514156924996919770e+03,2.789352481204508294e+01
4.471645550930829813e+03,3.972349966046213865e+01
4.528385474909561708e+03,6.794187337735479559e+01
4.500175410661112437e+03,5.873801546306547294e+01
4.486651760386329443e+03,4.955874803996460543e+01
4.507629121995459172e+03,4.859915396240305796e+01
4.505809709313655731e+03,6.385309856798181016e+01
4.501548197691277892e+03,2.337037923068190537e+01
4.509262027101312924e+03,2.523814909658906558e+01
4.513871117092010536e+03,7.175367930371992031e+01
4.514369794861484479e+03,5.393583787088633841e+01
4.537720267132403023e+03,4.560249812780960355e+01
4.495666771210218940e+03,3.276987175318181755e+01
4.518204290302731351e+03,7.401938141885632660e+01
4.519250563445892112e+03,5.367398752491217095e+01
4.476420566049857371e+03,2.879726657109911514e+01
4.526095926120408876e+03,6.683757702486235530e+01
4.510695515546090064e+03,2.440928960352617949e+01
4.489747070706673185e+03,4.033248106478680484e+01
4.534689697961339334e+03,6.133689007933899973e+01
4.519579576980680940e+03,4.385270447969763552e+01
4.490481899390535546e+03,4.776874030289171458e+01
4.547703296277417394e+03,5.058609218261093332e+01
4.510525015558674568e+03,4.581357342590992232e+01
4.512597694693032281e+03,5.366582533422313617e+01
4.520272104490210040e+03,5.025877477057324683e+01
4.507145981850917451e+03,4.895674465015458310e+01
4.533051398081913248e+03,7.173588732186959760e+01
4.506236743984226450e+03,3.699035539807684358e+01
4.513030890104690116e+03,5.598494124758453694e+01
4.534280392002499866e+03,4.017219082296436738e+01
4.517355150735912503e+03,5.595450180015325259e+01
4.531646933633123808e+03,6.288848020937740557e+01
4.527539676036760284e+03,4.717933313002686191e+01
4.508224308795137404e+03,3.238841645112845669e+01
4.489764715209191309e+03,3.781953257870539176e+01
4.495297264755482502e+03,5.878071110089278051e+01
4.483854736144303388e+03,3.131920407588354394e+01
4.528569921543869896e+03,4.148903184393319066e+01
4.476748776435097170e+03,5.244400249978374973e+01
4.517383543430168174e+03,5.143635729281565716e+01
4.511221972500441552e+03,3.074616141972624916e+01
4.500149591138803771e+03,4.324225559118684714e+01
4.497828945797777124e+03,4.865625637353319632e+01
4.503975694179463972e+03,4.138767767504226924e+01
4.542447852859833802e+03,2.909578287739021718e+01
4.489394114414478281e+03,6.320738455585724580e+01
4.519694480874853980e+03,4.578430986123960622e+01
4.504046522378420377e+03,2.337616169243442243e+01
4.497073438818430077e+03,5.859775578545071539e+01
4.516847903767027674e+03,4.136467595811694054e+01
4.495815188258889975e+03,4.437422542174499540e+01
4.490338974330364181e+03,7.296853837037977542e+01
4.496870474141853265e+03,4.429054128757206144e+01
4.513492966887912189e+03,5.182281915791131155e+01
4.501242840374002299e+03,4.786319880407909721e+01
4.489832776669496525e+03,4.187329377852109502e+01
4.494810116635928352e+03,4.611294685444971719e+01
4.514198435670024992e+03,5.897215069328812831e+01
4.516083190307932455e+03,4.542722224844513335e+01
4.520438206938460098e+03,4.820471731425357120e+01
4.517629463449561626e+03,4.888633259691036415e+01
4.514727206095262773e+03,6.322231554137962917e+01
4.513129139835016758e+03,2.808789432284279641e+01
4.518391417503776211e+03,3.754654334301015695e+01
4.515866636554592333e+03,5.139488710680253547e+01
4.498547149053198154e+03,5.312644467528343739e+01
4.496579032115774680e+03,5.522415843570710337e+01
4.504911874834988339e+03,3.638494175508372308e+01
4.531159251428043717e+03,5.992386000745116093e+01
4.508877842410359335e+03,5.342719349490719338e+01
4.512155614903168498e+03,3.571654302430926009e+01
4.506007538119428318e+03,6.350658432276132004e+01
4.512888939917416792e+03,5.200200195919511259e+01
4.514946626127925811e+03,7.509279464846051155e+01
4.524650307536040600e+03,4.632311193622909684e+01
4.510470116569124002e+03,6.391598721888104961e+01
4.504883432936318968e+03,5.967095778248712890e+01
4.481707511484361930e+03,5.028496526098242470e+01
4.515260768385383926e+03,3.575502091453725484e+01
4.509982806475412872e+03,5.945766516903829313e+01
4.505351966101849939e+03,8.269664579452799558e+01
4.515152132095633533e+03,4.386548720259070677e+01
4.497846434748343199e+03,5.869261126626037139e+01
4.495636516295699948e+03,3.075281662235938640e+01
4.505801986053282235e+03,3.993095715553000247e+01
4.521811250410112734e+03,2.956775342836202469e+01
4.502800283608305108e+03,4.474579073559551290e+01
4.512077556681937494e+03,2.766212218196503159e+01
4.496342709298635782e+03,4.250754734579461314e+01
4.521919637950841206e+03,4.456293488354199894e+01
4.495921089189349004e+03,5.345795099617145496e+01
4.498852946863719808e+03,4.567298325358148503e+01
4.529347786649977024e+03,2.859340334052060939e+01
4.503963474322577895e+03,2.807793725137383589e+01
4.511234016051043000e+03,6.702443671813114179e+01
4.488364582212844653e+03,3.268030667258243227e+01
4.511255176433835913e+03,5.924534747080770813e+01
4.530199112070013143e+03,6.216500544786631366e+01
4.513965850507503092e+03,6.137631920372327698e+01
4.515413582442078223e+03,4.170759616620102861e+01
4.496389282708063547e+03,3.515483238244933517e+01
4.479513383180327764e+03,3.963914181584980412e+01
4.520054335560691470e+03,3.137945529789853083e+01
4.503466002607210612e+03,4.412402178920896034e+01
4.524064333500167777e+03,4.373466224608837649e+01
4.511087319678259519e+03,5.844064346559174083e+01
4.470174479778404020e+03,4.108388584349148687e+01
4.498474160497915364e+03,4.567345839378676686e+01
4.521637052956556545e+03,3.286699882471356915e+01
4.471577441837064725e+03,4.632563376865159199e+01
4.515140467151250050e+03,2.932195825246223464e+01
4.525027537761563508e+03,5.106388568611686907e+01
4.515576067527452324e+03,3.540800975757669278e+01
4.503925102091798180e+03,4.277371155692387816e+01
4.500658769084075175e+03,4.962077266848822887e+01
4.527638411202627140e+03,4.456430334901821766e+01
4.527065990195884297e+03,5.666116439677404060e+01
4.521977894425058366e+03,7.519072416283619020e+01
4.502675511845153778e+03,4.611272228192645883e+01
4.524050556300711833e+03,5.937508883688862227e+01
4.517954017123111043e+03,5.951252372383980571e+01
4.518422930651775459e+03,4.507368132581105868e+01
4.517607759854729920e+03,5.721209689992730318e+01
4.533823463833241476e+03,2.584530513620969572e+01
4.490835365188599098e+03,4.050512663497102750e+01
4.496537148251097278e+03,5.603493966214875854e+01
4.492220151749967954e+03,6.630109696333842351e+01
4.491309780949419292e+03,3.426833233933366074e+01
4.531316029483839884e+03,3.273554662197493315e+01
4.501783980484403401e+03,6.961640103709457605e+01
4.531550233934227435e+03,4.785709276784365329e+01
4.472187446315023408e+03,5.582024171326253992e+01
4.506170448931074134e+03,5.561757904176607070e+01
4.496815324212865562e+03,5.778345010194395570e+01
4.517036046236182301e+03,4.385897779737453561e+01
4.494250429883753895e+03,3.560182793585393313e+01
4.516173414773709737e+03,3.134974649350364828e+01
4.518049682482601384e+03,3.184836592751235429e+01
4.536873014240158227e+03,5.402548699082797867e+01
4.495352962251434292e+03,3.624301759235778775e+01
4.523943951310748162e+03,2.636869168447752543e+01
4.531236948098318862e+03,7.065484476830962990e+01
4.504727865049373577e+03,4.746718232861633169e+01
4.515808266159228879e+03,6.424110645236396522e+01
4.495622750416262534e+03,5.070882038319815877e+01
4.507174972463086306e+03,5.252410855804416911e+01
4.521549277567120043e+03,5.312111203488346689e+01
4.496823176611075723e+03,5.289645834091113130e+01
4.518261065897115259e+03,6.241985336088645653e+01
4.524000688542317221e+03,4.077632740854303250e+01
4.510844786299903717e+03,2.441269390719633137e+01
4.496177326441173136e+03,5.010813892284652837e+01
4.512575374867784376e+03,2.467430471693146288e+01
4.500561309148724831e+03,4.722227826234428960e+01


==> csv_files/losses_test.csv <==
mean,std
2.114677916324257694e+03,0.000000000000000000e+00
2.109217472911547247e+03,0.000000000000000000e+00
2.103874210427392882e+03,4.547473508864641190e-13
2.098650275838299422e+03,0.000000000000000000e+00
2.093547630584930175e+03,4.547473508864641190e-13
2.088568031232970952e+03,4.547473508864641190e-13
2.083713010154785479e+03,4.547473508864641190e-13
2.078983856426712009e+03,0.000000000000000000e+00
2.074381597151267670e+03,4.547473508864641190e-13
2.069906979440471787e+03,4.547473508864641190e-13
2.065560453325441813e+03,4.547473508864641190e-13
2.061342155888110483e+03,4.547473508864641190e-13
2.057251896942396797e+03,4.547473508864641190e-13
2.053289146623174474e+03,4.547473508864641190e-13
2.049453025270192029e+03,4.547473508864641190e-13
2.045742296018209800e+03,4.547473508864641190e-13
2.042155360521330749e+03,0.000000000000000000e+00
2.038690258245118912e+03,4.547473508864641190e-13
2.035344669750986668e+03,0.000000000000000000e+00
2.032115924369321419e+03,4.547473508864641190e-13
2.029001012607222492e+03,2.273736754432320595e-13
2.025996603560145331e+03,0.000000000000000000e+00
2.023099067492224549e+03,0.000000000000000000e+00
2.020304503617197497e+03,4.547473508864641190e-13
2.017608772952570462e+03,0.000000000000000000e+00
2.015007535938634192e+03,0.000000000000000000e+00
2.012496294318773380e+03,0.000000000000000000e+00
2.010070436578549106e+03,0.000000000000000000e+00
2.007725286051093008e+03,4.547473508864641190e-13
2.005456150629434433e+03,2.273736754432320595e-13
2.003258372896705168e+03,0.000000000000000000e+00
2.001127379405379088e+03,0.000000000000000000e+00
1.999058727816390729e+03,2.273736754432320595e-13
1.997048150653413586e+03,0.000000000000000000e+00
1.995091594536598222e+03,2.273736754432320595e-13
1.993185253927990289e+03,0.000000000000000000e+00
1.991325598636920859e+03,0.000000000000000000e+00
1.989509394583016274e+03,2.273736754432320595e-13
1.987733717579973472e+03,4.547473508864641190e-13
1.985995960167173962e+03,4.547473508864641190e-13
1.984293831762115133e+03,2.273736754432320595e-13
1.982625352620987996e+03,0.000000000000000000e+00
1.980988842267665405e+03,0.000000000000000000e+00
1.979382903177392564e+03,2.273736754432320595e-13
1.977806400579341016e+03,0.000000000000000000e+00
1.976258439274099601e+03,0.000000000000000000e+00
1.974738338353328118e+03,0.000000000000000000e+00
1.973245604666144118e+03,0.000000000000000000e+00
1.971779905808138665e+03,0.000000000000000000e+00
1.970341043322220230e+03,0.000000000000000000e+00
1.968928926703013985e+03,4.547473508864641190e-13
1.967543548694740366e+03,4.547473508864641190e-13
1.966184962271455561e+03,0.000000000000000000e+00
1.964853259592101949e+03,0.000000000000000000e+00
1.963548553133806536e+03,0.000000000000000000e+00
1.962270959126734397e+03,4.547473508864641190e-13
1.961020583343515000e+03,0.000000000000000000e+00
1.959797509235852431e+03,4.547473508864641190e-13
1.958601788360170303e+03,2.273736754432320595e-13
1.957433432992358121e+03,4.547473508864641190e-13
1.956292410798190303e+03,0.000000000000000000e+00
1.955178641400000288e+03,4.547473508864641190e-13
1.954091994660766886e+03,0.000000000000000000e+00
1.953032290493440541e+03,2.273736754432320595e-13
1.951999299995154161e+03,0.000000000000000000e+00
1.950992747702611496e+03,0.000000000000000000e+00
1.950012314765727297e+03,4.547473508864641190e-13
1.949057642841196412e+03,4.547473508864641190e-13
1.948128338515584346e+03,4.547473508864641190e-13
1.947223978078418440e+03,0.000000000000000000e+00
1.946344112479218438e+03,0.000000000000000000e+00
1.945488272317983046e+03,4.547473508864641190e-13
1.944655972735958585e+03,2.273736754432320595e-13
1.943846718092123865e+03,2.273736754432320595e-13
1.943060006330170609e+03,0.000000000000000000e+00
1.942295332960496580e+03,0.000000000000000000e+00
1.941552194601250903e+03,4.547473508864641190e-13
1.940830092041424450e+03,4.547473508864641190e-13
1.940128532806868407e+03,0.000000000000000000e+00
1.939447033226570511e+03,0.000000000000000000e+00
1.938785120011272284e+03,4.547473508864641190e-13
1.938142331369202566e+03,4.547473508864641190e-13
1.937518217694239411e+03,0.000000000000000000e+00
1.936912341870096952e+03,2.273736754432320595e-13
1.936324279240052874e+03,0.000000000000000000e+00
1.935753617295497406e+03,0.000000000000000000e+00
1.935199955138151836e+03,4.547473508864641190e-13
1.934662902770485061e+03,0.000000000000000000e+00
1.934142080266822859e+03,0.000000000000000000e+00
1.933637116874134790e+03,2.273736754432320595e-13
1.933147650086863450e+03,2.273736754432320595e-13
1.932673324734616472e+03,0.000000000000000000e+00
1.932213792115478554e+03,2.273736754432320595e-13
1.931768709201280672e+03,0.000000000000000000e+00
1.931337737934737106e+03,0.000000000000000000e+00
1.930920544632109795e+03,0.000000000000000000e+00
1.930516799499165700e+03,0.000000000000000000e+00
1.930126176262861236e+03,0.000000000000000000e+00
1.929748351916482079e+03,0.000000000000000000e+00
1.929383006572015347e+03,2.273736754432320595e-13
1.929029823410346580e+03,0.000000000000000000e+00
1.928688488717466953e+03,2.273736754432320595e-13
1.928358691993291814e+03,2.273736754432320595e-13
1.928040126118739863e+03,0.000000000000000000e+00
1.927732487566549707e+03,0.000000000000000000e+00
1.927435476641596779e+03,2.273736754432320595e-13
1.927148797737354016e+03,4.547473508864641190e-13
1.926872159596331130e+03,0.000000000000000000e+00
1.926605275563853411e+03,4.547473508864641190e-13
1.926347863826241792e+03,4.547473508864641190e-13
1.926099647626246906e+03,0.000000000000000000e+00
1.925860355450452971e+03,4.547473508864641190e-13
1.925629721185061953e+03,2.273736754432320595e-13
1.925407484238177403e+03,0.000000000000000000e+00
1.925193389628173918e+03,0.000000000000000000e+00
1.924987188038993281e+03,0.000000000000000000e+00
1.924788635844303371e+03,4.547473508864641190e-13
1.924597495103275378e+03,4.547473508864641190e-13
1.924413533531311714e+03,2.273736754432320595e-13
1.924236524449468106e+03,0.000000000000000000e+00
1.924066246716444311e+03,4.547473508864641190e-13
1.923902484647037909e+03,2.273736754432320595e-13
1.923745027920758730e+03,0.000000000000000000e+00
1.923593671484050446e+03,2.273736754432320595e-13
1.923448215449135660e+03,0.000000000000000000e+00
1.923308464992082008e+03,0.000000000000000000e+00
1.923174230252200232e+03,0.000000000000000000e+00
1.923045326234375807e+03,0.000000000000000000e+00
1.922921572715477396e+03,2.273736754432320595e-13
1.922802794155511492e+03,4.547473508864641190e-13
1.922688819613823853e+03,2.273736754432320595e-13
1.922579482670269499e+03,0.000000000000000000e+00
1.922474621351013866e+03,0.000000000000000000e+00
1.922374078058398936e+03,4.547473508864641190e-13
1.922277699504178145e+03,0.000000000000000000e+00
1.922185336645296502e+03,4.547473508864641190e-13
1.922096844621414220e+03,0.000000000000000000e+00
1.922012082693332104e+03,0.000000000000000000e+00
1.921930914181585422e+03,0.000000000000000000e+00
1.921853206404521643e+03,2.273736754432320595e-13
1.921778830615316565e+03,4.547473508864641190e-13
1.921707661937492503e+03,4.547473508864641190e-13
1.921639579298632725e+03,4.547473508864641190e-13
1.921574465362140018e+03,2.273736754432320595e-13
1.921512206456960030e+03,2.273736754432320595e-13
1.921452692505344430e+03,0.000000000000000000e+00
1.921395816948800075e+03,2.273736754432320595e-13
1.921341476672450426e+03,0.000000000000000000e+00
1.921289571928085479e+03,4.547473508864641190e-13
1.921240006256217839e+03,2.273736754432320595e-13
1.921192686407490783e+03,4.547473508864641190e-13
1.921147522263764131e+03,2.273736754432320595e-13
1.921104426759216494e+03,4.547473508864641190e-13
1.921063315801767658e+03,0.000000000000000000e+00
1.921024108195083954e+03,2.273736754432320595e-13
1.920986725561429466e+03,4.547473508864641190e-13
1.920951092265524039e+03,4.547473508864641190e-13
1.920917135339597280e+03,4.547473508864641190e-13
1.920884784409724034e+03,2.273736754432320595e-13
1.920853971623535472e+03,0.000000000000000000e+00
1.920824631579339894e+03,0.000000000000000000e+00
1.920796701256665528e+03,4.547473508864641190e-13
1.920770119948220326e+03,0.000000000000000000e+00
1.920744829193242822e+03,0.000000000000000000e+00
1.920720772712191774e+03,4.547473508864641190e-13
1.920697896342745025e+03,4.547473508864641190e-13
1.920676147977047776e+03,0.000000000000000000e+00
1.920655477500170036e+03,2.273736754432320595e-13
1.920635836729718449e+03,4.547473508864641190e-13
1.920617179356587712e+03,0.000000000000000000e+00
1.920599460886795441e+03,0.000000000000000000e+00
1.920582638584408869e+03,0.000000000000000000e+00
1.920566671415530891e+03,0.000000000000000000e+00
1.920551519993353850e+03,4.547473508864641190e-13
1.920537146524277432e+03,0.000000000000000000e+00
1.920523514755111592e+03,0.000000000000000000e+00
1.920510589921359951e+03,2.273736754432320595e-13
1.920498338696616429e+03,2.273736754432320595e-13
1.920486729143084176e+03,0.000000000000000000e+00
1.920475730663235026e+03,0.000000000000000000e+00
1.920465313952622409e+03,0.000000000000000000e+00
1.920455450953864329e+03,0.000000000000000000e+00
1.920446114811804819e+03,0.000000000000000000e+00
1.920437279829854106e+03,2.273736754432320595e-13
1.920428921427519981e+03,0.000000000000000000e+00
1.920421016099110147e+03,2.273736754432320595e-13
1.920413541373619864e+03,0.000000000000000000e+00
1.920406475775776471e+03,0.000000000000000000e+00
1.920399798788235330e+03,0.000000000000000000e+00
1.920393490814909455e+03,0.000000000000000000e+00
1.920387533145411453e+03,0.000000000000000000e+00
1.920381907920587309e+03,4.547473508864641190e-13
1.920376598099127932e+03,0.000000000000000000e+00
1.920371587425214329e+03,4.547473508864641190e-13
1.920366860397203254e+03,2.273736754432320595e-13
1.920362402237301922e+03,0.000000000000000000e+00
1.920358198862227709e+03,0.000000000000000000e+00
1.920354236854818282e+03,4.547473508864641190e-13
1.920350503436577583e+03,4.547473508864641190e-13
1.920346986441141325e+03,2.273736754432320595e-13
1.920343674288616512e+03,0.000000000000000000e+00
1.920340555960809525e+03,0.000000000000000000e+00
1.920337620977299139e+03,2.273736754432320595e-13
1.920334859372341725e+03,2.273736754432320595e-13
1.920332261672589539e+03,2.273736754432320595e-13
1.920329818875610272e+03,2.273736754432320595e-13
1.920327522429174223e+03,0.000000000000000000e+00
1.920325364211305441e+03,0.000000000000000000e+00
1.920323336511074103e+03,2.273736754432320595e-13
1.920321432010101944e+03,4.547473508864641190e-13
1.920319643764778448e+03,0.000000000000000000e+00
1.920317965189154620e+03,2.273736754432320595e-13
1.920316390038502959e+03,4.547473508864641190e-13
1.920314912393521354e+03,2.273736754432320595e-13
1.920313526645166803e+03,0.000000000000000000e+00
1.920312227480094180e+03,0.000000000000000000e+00
1.920311009866679797e+03,0.000000000000000000e+00
1.920309869041621369e+03,4.547473508864641190e-13
1.920308800497084576e+03,0.000000000000000000e+00
1.920307799968386917e+03,2.273736754432320595e-13
1.920306863422190190e+03,0.000000000000000000e+00
1.920305987045198435e+03,2.273736754432320595e-13
1.920305167233329939e+03,4.547473508864641190e-13
1.920304400581356731e+03,0.000000000000000000e+00
1.920303683872993133e+03,0.000000000000000000e+00
1.920303014071409507e+03,0.000000000000000000e+00
1.920302388310170045e+03,2.273736754432320595e-13
1.920301803884566198e+03,4.547473508864641190e-13
1.920301258243340726e+03,4.547473508864641190e-13
1.920300748980780099e+03,0.000000000000000000e+00
1.920300273829168873e+03,0.000000000000000000e+00
1.920299830651587854e+03,4.547473508864641190e-13
1.920299417435046507e+03,4.547473508864641190e-13
1.920299032283931865e+03,4.547473508864641190e-13
1.920298673413761662e+03,0.000000000000000000e+00
1.920298339145243972e+03,4.547473508864641190e-13
1.920298027898610144e+03,0.000000000000000000e+00
1.920297738188216954e+03,0.000000000000000000e+00
1.920297468617423419e+03,4.547473508864641190e-13
1.920297217873703175e+03,2.273736754432320595e-13
1.920296984724006052e+03,2.273736754432320595e-13
1.920296768010345204e+03,0.000000000000000000e+00
1.920296566645605026e+03,0.000000000000000000e+00
1.920296379609558699e+03,0.000000000000000000e+00
1.920296205945088786e+03,4.547473508864641190e-13
1.920296044754600416e+03,0.000000000000000000e+00
1.920295895196613401e+03,0.000000000000000000e+00
1.920295756482536945e+03,2.273736754432320595e-13
1.920295627873606918e+03,2.273736754432320595e-13
1.920295508677989801e+03,0.000000000000000000e+00
1.920295398248027141e+03,0.000000000000000000e+00
1.920295295977638716e+03,0.000000000000000000e+00
1.920295201299858945e+03,4.547473508864641190e-13
1.920295113684505395e+03,0.000000000000000000e+00
1.920295032635970983e+03,2.273736754432320595e-13
1.920294957691143964e+03,0.000000000000000000e+00
1.920294888417435232e+03,0.000000000000000000e+00
1.920294824410917045e+03,0.000000000000000000e+00
1.920294765294564513e+03,4.547473508864641190e-13
1.920294710716595091e+03,4.547473508864641190e-13
1.920294660348904017e+03,0.000000000000000000e+00
1.920294613885587751e+03,0.000000000000000000e+00
1.920294571041547442e+03,4.547473508864641190e-13
1.920294531551175169e+03,0.000000000000000000e+00
1.920294495167123841e+03,2.273736754432320595e-13
1.920294461659132594e+03,2.273736754432320595e-13
1.920294430812934934e+03,0.000000000000000000e+00
1.920294402429226921e+03,0.000000000000000000e+00
1.920294376322692870e+03,0.000000000000000000e+00
1.920294352321092902e+03,0.000000000000000000e+00
1.920294330264405744e+03,4.547473508864641190e-13
1.920294310004022464e+03,0.000000000000000000e+00
1.920294291401985447e+03,0.000000000000000000e+00
1.920294274330279904e+03,0.000000000000000000e+00
1.920294258670166982e+03,4.547473508864641190e-13
1.920294244311553030e+03,2.273736754432320595e-13
1.920294231152410475e+03,0.000000000000000000e+00
1.920294219098217582e+03,0.000000000000000000e+00
1.920294208061450718e+03,2.273736754432320595e-13
1.920294197961096188e+03,0.000000000000000000e+00
1.920294188722200943e+03,4.547473508864641190e-13
1.920294180275449889e+03,4.547473508864641190e-13
1.920294172556764806e+03,2.273736754432320595e-13
1.920294165506941226e+03,2.273736754432320595e-13
1.920294159071298509e+03,0.000000000000000000e+00
1.920294153199356970e+03,4.547473508864641190e-13
1.920294147844538656e+03,0.000000000000000000e+00
1.920294142963879949e+03,0.000000000000000000e+00
1.920294138517775991e+03,0.000000000000000000e+00
1.920294134469730807e+03,0.000000000000000000e+00
1.920294130786129699e+03,2.273736754432320595e-13
1.920294127436028475e+03,0.000000000000000000e+00
1.920294124390951310e+03,2.273736754432320595e-13
1.920294121624709533e+03,2.273736754432320595e-13
1.920294119113229272e+03,0.000000000000000000e+00
1.920294116834390024e+03,0.000000000000000000e+00
1.920294114767876863e+03,0.000000000000000000e+00
1.920294112895043781e+03,0.000000000000000000e+00
1.920294111198785231e+03,4.547473508864641190e-13
1.920294109663412655e+03,0.000000000000000000e+00
1.920294108274551490e+03,0.000000000000000000e+00
1.920294107019032253e+03,4.547473508864641190e-13
1.920294105884800501e+03,2.273736754432320595e-13
1.920294104860823154e+03,2.273736754432320595e-13
1.920294103937012551e+03,0.000000000000000000e+00
1.920294103104147780e+03,4.547473508864641190e-13
1.920294102353803737e+03,2.273736754432320595e-13
1.920294101678292236e+03,0.000000000000000000e+00
1.920294101070594024e+03,2.273736754432320595e-13
1.920294100524311489e+03,4.547473508864641190e-13
1.920294100033610448e+03,0.000000000000000000e+00
1.920294099593179908e+03,0.000000000000000000e+00
1.920294099198183631e+03,0.000000000000000000e+00
1.920294098844222844e+03,0.000000000000000000e+00
1.920294098527296683e+03,2.273736754432320595e-13
1.920294098243771714e+03,0.000000000000000000e+00
1.920294097990348291e+03,2.273736754432320595e-13
1.920294097764031903e+03,0.000000000000000000e+00
1.920294097562108163e+03,0.000000000000000000e+00
1.920294097382115751e+03,0.000000000000000000e+00
1.920294097221827087e+03,2.273736754432320595e-13
1.920294097079225594e+03,0.000000000000000000e+00
1.920294096952488417e+03,2.273736754432320595e-13
1.920294096839967096e+03,0.000000000000000000e+00
1.920294096740175064e+03,2.273736754432320595e-13
1.920294096651770360e+03,4.547473508864641190e-13
1.920294096573541083e+03,4.547473508864641190e-13
1.920294096504399477e+03,0.000000000000000000e+00
1.920294096443363287e+03,0.000000000000000000e+00
1.920294096389549395e+03,2.273736754432320595e-13
1.920294096342165631e+03,4.547473508864641190e-13
1.920294096300500769e+03,4.547473508864641190e-13
1.920294096263914525e+03,4.547473508864641190e-13
1.920294096231833919e+03,2.273736754432320595e-13
1.920294096203747813e+03,4.547473508864641190e-13
1.920294096179197822e+03,0.000000000000000000e+00
1.920294096157773765e+03,0.000000000000000000e+00
1.920294096139110025e+03,4.547473508864641190e-13
1.920294096122879182e+03,2.273736754432320595e-13
1.920294096108792019e+03,2.273736754432320595e-13
1.920294096096589783e+03,0.000000000000000000e+00
1.920294096086041009e+03,2.273736754432320595e-13
1.920294096076944243e+03,4.547473508864641190e-13
1.920294096069115312e+03,0.000000000000000000e+00
1.920294096062395965e+03,0.000000000000000000e+00
1.920294096056643411e+03,0.000000000000000000e+00
1.920294096051733050e+03,2.273736754432320595e-13
1.920294096047553921e+03,4.547473508864641190e-13
1.920294096044009621e+03,2.273736754432320595e-13
1.920294096041012835e+03,4.547473508864641190e-13
1.920294096038490807e+03,4.547473508864641190e-13
1.920294096036374413e+03,0.000000000000000000e+00
1.920294096034609083e+03,4.547473508864641190e-13
1.920294096033142978e+03,4.547473508864641190e-13
1.920294096031931531e+03,2.273736754432320595e-13
1.920294096030938363e+03,4.547473508864641190e-13
1.920294096030128003e+03,4.547473508864641190e-13
1.920294096029474076e+03,2.273736754432320595e-13
1.920294096028951117e+03,2.273736754432320595e-13
1.920294096028537297e+03,4.547473508864641190e-13
1.920294096028213517e+03,0.000000000000000000e+00
1.920294096027966134e+03,4.547473508864641190e-13
1.920294096027778778e+03,4.547473508864641190e-13
1.920294096027643263e+03,0.000000000000000000e+00
1.920294096027547766e+03,2.273736754432320595e-13
1.920294096027485011e+03,2.273736754432320595e-13
1.920294096027446813e+03,2.273736754432320595e-13
1.920294096027429305e+03,0.000000000000000000e+00
1.920294096027426804e+03,2.273736754432320595e-13
1.920294096027434989e+03,2.273736754432320595e-13
1.920294096027451133e+03,0.000000000000000000e+00
1.920294096027472278e+03,4.547473508864641190e-13


==> csv_files/thermostat2_init.csv <==
Y_mean,Y_std
30.000000000569987,1.0000004973956136
27.000000000519684,0.9060369725447346
24.30003000047506,0.82287328191942
21.870081000435672,0.7492809080165552
19.683145800431003,0.6841794883858349
17.71492364952792,0.6266067422262922
16.022592754309596,0.5962382327536723
16.933389013666435,0.9217139778466557
18.239976528167233,0.8367983103624214
19.415899574050595,0.7610263299748582
20.47422386168446,0.6934993736556213
21.399989319323655,0.6326634386968473
21.90235188009611,0.9285841620284152
20.317423414763017,1.2403366739600943
18.495180699901134,1.4661507674167402
16.97265519282467,1.1466715716116964
17.139720478211707,1.2296387326112896
18.149036273853472,1.2917959397710639
19.229650250797796,1.3949652839268802
20.30112994012079,1.2572213526353717
21.181307332894388,1.1256120175416475
21.290455693385788,1.2702771270954871
20.238183156373008,1.6605073488466535
18.801168167964942,2.025010964877986
17.739121808933085,1.6821821768773046


==> csv_files/thermostat2_loss.csv <==
Loss
1.0
1.0
1.0
1.0
1.0
0.9999999999999999
0.9999999999999999
0.9999999999999999
0.9999999999999999
0.9999999999999999
0.9999999999999997
0.9999999999999997
0.9999999999999997
0.9999999999999996
0.9999999999999996
0.9999999999999996
0.9999999999999993
0.9999999999999992
0.9999999999999992
0.9999999999999991
0.9999999999999989
0.9999999999999988
0.9999999999999986
0.9999999999999982
0.999999999999998
0.9999999999999977
0.9999999999999972
0.9999999999999966
0.9999999999999959
0.9999999999999948
0.9999999999999932
0.999999999999991
0.9999999999999875
0.9999999999999813
0.9999999999999692
0.9999999999999412
0.9999999999998542
0.999999999999433
0.9999999999938699
0.9999999999004485
0.9999999983848876
0.9999999822881064
0.9999998756153964
0.999999211585117
0.9999958276457336
0.9999799704979485
0.9999140828016271
0.9996873358118626
0.9990552503051127
0.9971505087328376
0.9931208794571704
0.9859433077845972
0.9780760132391461
0.976742869156767
0.9794846497038066
0.9817509116917621
0.9825192105256045
0.9815524160518981
0.9775612705484592
0.9652827597618218
0.9282367213729433
0.8226082810047867
0.6086509902213512
0.3805280077555692
0.3297836927938242
0.4282740647880337
0.4658084916287707
0.4930931506521687
0.49859403116102563
0.45134964604494665
0.232955122283649
0.052243893310515016
0.2231393690365342
0.27640581770856604
0.15863486141641478
0.010879433069607737
0.08194188043521737
0.1745848366783087
0.10874381881915796
0.004051720660870154
0.04129070342111738
0.10710260161594985
0.09156111795208279
0.024033539728547146
0.001706669409178474
0.050254079108936825
0.0665049054546612
0.0267786225088452
0.0013384670008415832
0.02272450575323241
0.04320437336839446
0.03074797869624492
0.003947597561536015
0.0023075478404644477
0.022749083011978033
0.023948143596657763
0.005090247419767199
0.0
0.012123669007547765
0.016490587057885794


==> csv_files/thermostat2_opt.csv <==
Y_mean,Y_std
30.0000000080293,1.0000004578582788
27.000000007672046,0.9060369359417173
24.300030007324793,0.8228732479338969
21.870081006983703,0.7492808763925508
19.683386577079663,0.6837542290760391
18.238048929764556,0.8583761175894947
19.38751204772035,0.7996556841742772
20.422644714445646,0.7145619075497692
20.874265619914638,0.771556193276568
20.39963116557314,1.644996298642064
18.95097717413048,1.0493370399664121
18.479803939392216,0.9507380569904711
19.577654446779743,0.8680394346636549
20.515524721647598,0.7470638134276156
20.90013045461267,0.9478674485539194
20.301728657579467,1.5884604095440593
18.898208844987128,1.048568615069776
18.621011895852735,0.9831147027977489
19.698282887905787,0.8923000152050363
20.565312417556893,0.7725927784722271
20.876331061814362,1.080484446999557
20.17337454478406,1.568472260440429
18.855674181054738,1.0532378518046572
18.74870802074553,1.0163747609815499
19.801603890060846,0.9120064510598439


==> csv_files/thermostat_init.csv <==
Y_mean,Y_std
16.000000000000004,1.0000009999994683
15.840000000003807,1.0049890447640761
15.681600000007611,1.0098539204655155
15.524784318816268,1.0145992087353486
15.370089935984604,1.0190566424709329
15.231730834311161,1.0207919108970274
15.159055614875763,1.021593718282899
15.194119995260232,1.0385438776179081
15.343029191159642,1.0769602375934721
15.584915292830809,1.1195325303142656
15.884901806802924,1.149307495944177
16.2110054791064,1.1643398611528555
16.54455790598641,1.1706902606586138
16.877990262195087,1.1734471076675745
17.208937370035514,1.1749859245215784
17.53678367946493,1.1761479844045517
17.861400931499446,1.177190443405446
18.182783492360624,1.178185930858687
18.50095487151973,1.1791542395397425
18.81594514303651,1.1801008426322999
19.127785650290026,1.1810274537636258
19.436507762884524,1.1819347685710266
19.74214187299699,1.1828217476080014
20.044704177130342,1.183663390255566
20.344068580495414,1.1842308388059684
20.639292315785127,1.1833792832956682
20.926694846675016,1.1779089304687353
21.196977272808237,1.1630055127231498
21.433565150002558,1.136308381650868
21.614455088317197,1.103155846037765
21.734300195849553,0.3783513622000496


==> csv_files/thermostat_loss.csv <==
Loss
1.0
0.8686587841754785
0.7358959639731159
0.6225246458622133
0.5227728358645108
0.43336021658647006
0.35167730821135945
0.27854019090522797
0.21872158548778686
0.17370128836932347
0.14085376324299304
0.11589741632661696
0.09545439618764726
0.07791841964701893
0.06272948097874392
0.04965421037070554
0.03852578931200813
0.029187162344575253
0.021480379248520472
0.015245268120898955
0.010321362123393603
0.006551165692109551
0.003783247758554356
0.0018742219836639642
0.0006895690452666836
0.00010374697491226858
0.0
0.0002701457215736927
0.0008145680500873327
0.0015425524876046357
0.002372934253547881
0.0032348883557878063
0.004068646210676812
0.004825962089497911
0.005470223425953539
0.005976165706901759
0.0063292032077138845
0.006524422201356509
0.0065653066081727395
0.006462279379911385


==> csv_files/thermostat_opt.csv <==
Y_mean,Y_std
15.999999999999991,1.0000009999995148
15.839999999913777,1.0049890447604142
16.181599999827554,1.0098539204506214
16.51978399974131,1.0145993505676232
16.85458615965505,1.0192289077188268
17.186040297968745,1.0237460219955492
17.514179894898408,1.0281539887386202
17.839038095857852,1.0324559757546488
18.16064771480677,1.0366550300280457
18.47904123757003,1.0407540839832077
18.794250763461587,1.0447558860696344
19.106281741652403,1.048638532956071
19.413596216806567,1.0513838854843252
19.69618893295439,1.0457410810241545
19.889230025295006,1.029928763921311
19.930276563288484,1.0282216677472418
19.818393514023434,1.0418486469179908
19.630927567801187,1.0491084793781762
19.43488711569396,1.0530511788239365
19.24054054442643,1.0567657121965963
19.04813515270964,1.060392104531166
18.8576538016479,1.0639343253751858
18.669077282512834,1.0673946172169186
18.48238697200692,1.0707745068069263
18.29756979803292,1.0740682260747143
18.114656581784423,1.0772200515551833
17.933909358389215,1.079962175263303
17.75640856458812,1.0814840402730435
17.58522535272669,1.080261466983597
17.4268105757167,1.0748681074177964
17.19274770714429,0.34994589203472964


==> csv_files/thermostat_orig_traj.csv <==
16.0,16.0,16.0,16.0,16.0,16.0,16.0,16.0,16.0,16.0,16.0,16.0,16.0,16.0,16.0,16.0,16.0,16.0,16.0,16.0
15.661281,15.940238,15.721138,15.853079,15.958482,15.821148,15.791101,15.839536,15.626263,15.695361,15.897913,15.920307,16.02753,15.728975,15.730479,15.892823,15.695452,15.805238,15.933685,15.878712
15.858375,16.383745,15.92682,16.207293,16.36815,16.23845,16.144442,16.128557,16.039679,15.900478,16.211195,16.07921,16.252323,16.245682,15.989179,16.206364,15.944131,16.112528,16.12338,16.356411
16.300756,16.728966,16.20254,16.503489,16.763123,16.614574,16.550825,16.494421,16.513002,16.244862,16.504034,16.454819,16.52494,16.648628,16.268946,16.52133,16.19239,16.357649,16.384827,16.72096
16.5483,17.237745,16.702822,16.851933,17.163548,16.914145,17.088205,16.949863,16.771542,16.497375,16.806145,16.922112,16.744362,16.95384,16.547667,16.841105,16.639492,16.685831,16.60482,16.937416
16.738098,17.666098,17.130255,17.04331,17.631416,17.295374,17.305029,17.426752,17.052568,16.859802,17.244795,17.225887,17.142633,17.378824,16.711262,17.147383,16.939966,17.03851,16.874397,17.482254
17.047016,17.983015,17.403446,17.581964,18.030035,17.748432,17.635454,17.6655,17.430405,17.194403,17.53889,17.56028,17.502434,17.933283,17.042627,17.44936,17.377665,17.299994,17.073307,17.729746
17.410294,18.217718,17.85846,17.98188,18.287994,17.883686,17.9105,17.8671,17.559618,17.595978,17.843527,18.110376,18.011784,18.2253,17.215498,17.708242,17.593636,17.813,17.496695,18.077358
17.827486,18.47365,18.26126,18.388836,18.596716,18.150694,18.19341,18.013096,17.893435,17.857258,18.22113,18.349596,18.44541,18.212599,17.739084,18.077879,17.878368,18.15613,17.954124,18.626013
18.152815,18.735214,18.467205,18.721115,19.133842,18.467432,18.289993,18.187227,18.333155,18.22579,18.488283,18.670889,18.701376,18.602272,18.016584,18.381523,18.18341,18.500944,18.286533,18.991396
18.474987,19.132177,18.63744,19.056595,19.53734,18.675297,18.725521,18.481062,18.63284,18.585318,18.985382,19.1665,19.014637,18.951456,18.47258,18.73414,18.612179,18.646791,18.74643,19.113237
18.989044,19.225737,19.01384,19.374863,19.751602,18.731504,19.089651,18.780136,19.14592,18.94245,19.399954,19.282352,19.203028,19.228529,18.890347,19.137571,19.021387,18.94114,19.070375,19.559116
19.219978,19.473627,19.205809,19.581404,20.13763,18.928701,19.48175,19.016867,19.453106,19.044949,19.803186,19.580147,19.724186,19.6908,19.153006,19.388275,19.502321,19.118143,19.187574,19.91832
19.429537,19.820032,19.68656,19.835432,19.754639,19.203697,19.79907,19.343035,19.558865,19.503262,20.04028,19.858028,19.849522,19.866787,19.591053,19.717907,19.733936,19.449776,19.349785,20.04858
19.70171,20.08129,20.065065,20.119905,19.608309,19.376625,20.003763,19.709492,19.892729,19.951607,19.95874,20.332941,20.160639,20.296312,19.837616,19.94002,19.924442,19.666737,19.65294,19.750072
20.131918,20.00582,19.928707,19.941153,19.544094,19.466711,19.997625,20.109097,20.102953,20.27301,19.785225,20.347298,19.965279,20.034508,20.265461,20.284472,20.294868,19.74871,19.819515,19.52879
19.985386,19.723455,19.710314,19.624775,19.480383,19.8376,19.855413,19.878386,19.928154,20.166819,19.662283,20.018282,19.68706,19.717207,20.020477,20.03367,20.013195,20.07913,20.015665,19.16065
19.767813,19.499758,19.502382,19.316336,19.053356,20.200033,19.690475,19.670275,19.630562,20.105375,19.459614,19.816063,19.461369,19.490116,20.02778,20.056633,19.896542,19.799862,19.554903,18.91113
19.622942,19.307493,19.125042,18.908604,18.84515,20.046995,19.308706,19.529877,19.30031,19.921108,19.185753,19.615973,19.307573,19.270191,19.984446,19.909538,19.518188,19.533579,19.425749,18.810408
19.198008,19.101782,18.933525,18.559637,18.56798,19.885197,19.226355,19.201021,18.976597,19.578367,19.014833,19.394224,18.958393,19.10617,19.909386,19.89509,19.261864,19.15886,19.319258,18.425516
18.978819,18.958998,18.51863,18.41713,18.320759,19.55435,18.914549,18.918974,18.688454,19.342543,18.818224,19.197018,18.711267,18.772669,19.719002,19.628647,19.175827,19.109257,19.282734,18.122795
18.874699,18.737387,18.300388,18.471552,18.176054,19.485493,18.692392,18.903362,18.505266,19.113735,18.704544,19.059765,18.559925,18.609743,19.509531,19.488989,19.003078,18.887571,18.920193,17.96675
18.839647,18.435808,18.279306,18.193552,17.985842,19.346731,18.599356,18.681137,18.420797,18.811619,18.41493,18.922955,18.415333,18.313667,19.349579,19.148783,18.865187,18.821936,18.693213,17.789053
18.75151,18.264097,18.025467,17.910015,17.881712,19.109314,18.358612,18.289642,18.27031,18.744175,18.364244,18.716703,18.109503,18.09536,18.970016,19.056345,18.731247,18.759008,18.417189,17.841747
18.489141,17.956043,17.864727,17.814442,17.741201,18.878166,18.13347,17.983103,17.99418,18.436665,18.293066,18.600796,17.679419,18.12899,18.875278,18.758322,18.588533,18.557571,18.269323,17.682032
18.387648,17.955637,17.705137,17.546051,17.604374,18.622751,18.263227,17.877108,17.692293,18.214514,18.064009,18.443733,17.52109,17.85506,18.715345,18.469576,18.649202,18.173975,18.045422,17.310766
18.368954,17.765022,17.322384,17.354252,17.266014,18.30528,18.01113,17.803375,17.58803,18.124147,17.754889,18.34147,17.21606,17.769085,18.56587,18.162022,18.597157,18.103268,17.93897,17.164705
18.197336,17.490284,17.197992,17.229366,17.102423,18.212435,17.806286,17.688688,17.26579,18.062849,17.594639,18.3218,17.017946,17.542337,18.312107,17.962553,18.183712,17.903095,17.63075,16.968307
18.123173,17.179024,17.013247,16.996141,16.931717,17.929527,17.58216,17.603329,17.08675,17.754126,17.346867,18.245821,16.69947,17.324892,18.039497,17.68252,17.846113,17.879536,17.319925,17.30659
17.7628,17.021578,16.865583,17.247717,17.446438,17.765676,17.495747,17.550446,16.824396,17.577179,17.229784,17.87749,16.893194,17.265928,17.91229,17.603756,17.89897,17.630285,17.099339,17.555347


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug
                                  reported by Alexander Malkis, TUM

02.11.23  llncs.cls        2.23   \ackname changed from "Acknowledgements" (BE) to
                                  "Acknowledgments" (AE).
                                  \discintname introduced for the new, mandatory
                                  section "Disclosure of Interests".
                                  New "credits" environment introduced to provide
                                  small run-in headings for "Acknowledgments" and
                                  the "Disclosure of Interests".

29.01.22  llncs.cls        2.24   bugfixes for options envcountsame and envcountsect


==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> thermostat_opt.csv <==
Y_mean,Y_std
15.999999999999991,1.0000009999995148
15.839999999913777,1.0049890447604142
16.181599999827554,1.0098539204506214
16.51978399974131,1.0145993505676232
16.85458615965505,1.0192289077188268
17.186040297968745,1.0237460219955492
17.514179894898408,1.0281539887386202
17.839038095857852,1.0324559757546488
18.16064771480677,1.0366550300280457
18.47904123757003,1.0407540839832077
18.794250763461587,1.0447558860696344
19.106281741652403,1.048638532956071
19.413596216806567,1.0513838854843252
19.69618893295439,1.0457410810241545
19.889230025295006,1.029928763921311
19.930276563288484,1.0282216677472418
19.818393514023434,1.0418486469179908
19.630927567801187,1.0491084793781762
19.43488711569396,1.0530511788239365
19.24054054442643,1.0567657121965963
19.04813515270964,1.060392104531166
18.8576538016479,1.0639343253751858
18.669077282512834,1.0673946172169186
18.48238697200692,1.0707745068069263
18.29756979803292,1.0740682260747143
18.114656581784423,1.0772200515551833
17.933909358389215,1.079962175263303
17.75640856458812,1.0814840402730435
17.58522535272669,1.080261466983597
17.4268105757167,1.0748681074177964
17.19274770714429,0.34994589203472964

